Accurate Multi-perturbation Localization in Optical Fibers with Polarization-based Forward Sensing

We present a method to accurately localize multiple perturbations from fiber outputs. We cross-correlate received polarizations between two wavelengths, apply peak detection, and interpolate peaks to boost accuracy. We localize five simultaneous perturbations in a 10 GSa/s numerical fiber model with 3.5 m median error.

==> Figures/cross_corr_2perts_sliced.csv <==
lag_index,cross_corr_normalized,threshold
-1,0.0014290504113080322,0.011112245064006404
0,0.0015809045537984938,0.011112245064006404
1,0.0015169719547912213,0.011112245064006404
2,0.0013324835370639402,0.011112245064006404
3,0.001296171782500588,0.011112245064006404
4,0.0016246145995586366,0.011112245064006404
5,0.0021593135643403903,0.011112245064006404
6,0.0028937214766070417,0.011112245064006404
7,0.0036937977914213993,0.011112245064006404
8,0.00429868492360448,0.011112245064006404
9,0.0047078018202487,0.011112245064006404
10,0.004751710493176773,0.011112245064006404
11,0.0044649710569389265,0.011112245064006404
12,0.0037924538383689588,0.011112245064006404
13,0.003144141181131794,0.011112245064006404
14,0.0027536261716159783,0.011112245064006404
15,0.0024133268575831433,0.011112245064006404
16,0.0023538376663789643,0.011112245064006404
17,0.002378301445075081,0.011112245064006404
18,0.002279558193247504,0.011112245064006404
19,0.002426506046885755,0.011112245064006404
20,0.002780052077351801,0.011112245064006404
21,0.0030292459301324956,0.011112245064006404
22,0.002988046028606465,0.011112245064006404
23,0.0029331900049399534,0.011112245064006404
24,0.003806046951030142,0.011112245064006404
25,0.015477904462919027,0.011112245064006404
26,0.04980469433392334,0.011112245064006404
27,0.11204605976043801,0.011112245064006404
28,0.2016625968413184,0.011112245064006404
29,0.31282407097677983,0.011112245064006404
30,0.43508160611519736,0.011112245064006404
31,0.5532915133473622,0.011112245064006404
32,0.6498697241684859,0.011112245064006404
33,0.7050807829873253,0.011112245064006404
34,0.7000229463881924,0.011112245064006404
35,0.6383079133877563,0.011112245064006404
36,0.5383178460892795,0.011112245064006404
37,0.41920806462536625,0.011112245064006404
38,0.29824290407033166,0.011112245064006404
39,0.18956269972862938,0.011112245064006404
40,0.10356225770621835,0.011112245064006404
41,0.0453702884379013,0.011112245064006404
42,0.014539094689188705,0.011112245064006404
43,0.0045195821377558,0.011112245064006404
44,0.002447348521578353,0.011112245064006404
45,0.0015951405510386566,0.011112245064006404
46,0.001196508074363245,0.011112245064006404
47,0.0013628704351087526,0.011112245064006404
48,0.010058590651639719,0.011112245064006404
49,0.0449335336585943,0.011112245064006404
50,0.11764725491370771,0.011112245064006404
51,0.23059841336718795,0.011112245064006404
52,0.3778404163141504,0.011112245064006404
53,0.5463043548669326,0.011112245064006404
54,0.717534425279172,0.011112245064006404
55,0.8681151721729388,0.011112245064006404
56,0.9717562787314408,0.011112245064006404
57,1.0,0.011112245064006404
58,0.94175255430927,0.011112245064006404
59,0.817992274865349,0.011112245064006404
60,0.6567652812864372,0.011112245064006404
61,0.4836919131784799,0.011112245064006404
62,0.3208961202639703,0.011112245064006404
63,0.18492812230179448,0.011112245064006404
64,0.08646044928955009,0.011112245064006404
65,0.02854351527360877,0.011112245064006404
66,0.005381123330575735,0.011112245064006404
67,0.001693477095056265,0.011112245064006404
68,0.002174629286258626,0.011112245064006404
69,0.0026765498165485266,0.011112245064006404
70,0.0029463150906589588,0.011112245064006404
71,0.0030013004610435117,0.011112245064006404
72,0.0029941964348248217,0.011112245064006404
73,0.0027724662165886245,0.011112245064006404
74,0.0024282917398498007,0.011112245064006404
75,0.0021233130697383956,0.011112245064006404
76,0.0017977070067694888,0.011112245064006404
77,0.0016064891741686587,0.011112245064006404
78,0.0016965527317869082,0.011112245064006404
79,0.0020470506980806245,0.011112245064006404
80,0.0022485776071870162,0.011112245064006404
81,0.002630072417658651,0.011112245064006404
82,0.0031345810909321637,0.011112245064006404
83,0.0036522430509592463,0.011112245064006404
84,0.004030549101259,0.011112245064006404
85,0.004145433441960579,0.011112245064006404
86,0.004257901471965112,0.011112245064006404
87,0.004264811379805177,0.011112245064006404
88,0.004293682378368821,0.011112245064006404
89,0.0042569123108468585,0.011112245064006404
90,0.003835392662671359,0.011112245064006404
91,0.0035156026382342177,0.011112245064006404
92,0.0032286840685803527,0.011112245064006404
93,0.002762556995806316,0.011112245064006404
94,0.002298599480212432,0.011112245064006404
95,0.0016668539951474766,0.011112245064006404
96,0.0010587735067743278,0.011112245064006404
97,0.0004782118852863421,0.011112245064006404
98,7.378037300738377e-05,0.011112245064006404


==> Figures/processed_monte_carlo_nlcap_global_median.csv <==
actual_perts,total_true_matches,total_false_alarms,total_missed_detections,err_mean,err_p50,err_q1,err_q3
1,10267,474,133,6.093687305436555,2.247462590574287,0.9514097832288826,5.455239921244356
2,20123,897,977,7.161691290020188,2.656310352955188,1.0810753884397855,6.473776311600886
3,23941,752,1859,7.8074903238187074,3.106207240773074,1.2837429889696068,7.659608331785421
4,39019,2007,4181,9.560700644676462,3.3485155549060437,1.356127212233332,8.667368847774924
5,42810,1806,5440,9.867109891712428,3.4530909847344446,1.4124367766344221,8.886030554394893


==> Figures/processed_plot_data_find_peaks.csv <==
wavelength_diff,no_interp_mean_3dB,no_interp_mean_6dB,no_interp_median_3dB,no_interp_median_6dB,no_interp_q1_3dB,no_interp_q1_6dB,no_interp_q3_3dB,no_interp_q3_6dB,interp_mean_3dB,interp_mean_6dB,interp_median_3dB,interp_median_6dB,interp_q1_3dB,interp_q1_6dB,interp_q3_3dB,interp_q3_6dB
10.0,67.64499147020591,73.5501069335668,64.1947929766593,66.6307953163595,31.6017177106541,32.4854612150811,95.5378008694824,99.999999982072,13.5228467900713,23.260436665587697,4.432761595005999,8.1656629611043,1.8991293477156002,3.4198279876944,10.0911637623094,20.2458459189465
18.333,36.9285011897368,39.453851737377995,34.857119577682106,36.125787603135905,17.1623452268595,17.7238900318152,52.6683566524589,53.966140369498994,7.3486897998947995,12.7100744076508,2.4138388410865,4.4437454391591,1.0658426513144998,1.8234099544806,5.5602852939331,11.1717872961326
26.667,25.5193947631161,27.3277747757315,24.2515820220069,24.7121469250996,12.028630935004,12.2229510974666,36.510495419025105,37.643926542688796,5.1821844230708,8.6737305053444,1.6636574354524,3.0407509033684,0.7347047338371,1.2789619638961,3.8121911784181997,7.4550857219037
35.0,19.456624572606902,20.839298428636003,18.434637558617297,18.653977816349602,9.0708216183993,9.0708216183993,27.6517941428755,28.675814524421998,3.8838892108908,6.7436221909322995,1.2516635173933,2.3278315569259003,0.5460399229114,0.9677194451915,2.8938748300306,5.8311929825067


==> Figures/sopas_1530nm_2perts_sliced.csv <==
sample_index,omega
1250,177522.56280025523
1251,224160.64465407547
1252,275558.30785269
1253,289649.0679138706
1254,450097.84124638507
1255,166776.35784379076
1256,262589.15054177586
1257,257741.55575991696
1258,401658.8113629367
1259,63767.734203018044
1260,560428.4241416997
1261,219089.35138465627
1262,210254.04366148493
1263,134921.39159734533
1264,90189.1403170315
1265,186530.28231783566
1266,210778.67542062898
1267,89242.1334380942
1268,95538.9180938093
1269,272529.9709217515
1270,4940.202176444813
1271,30418.52141055806
1272,107644.67328008445
1273,24100.816592479947
1274,196836.83872359028
1275,300340.22023326013
1276,379439.92739171034
1277,421392.16516701726
1278,51115.09194007745
1279,85317.13034147695
1280,260790.93335629062
1281,252997.16024044473
1282,236354.07970656027
1283,110782.90469737291
1284,256776.39933447153
1285,284636.3191053785
1286,165746.4325141376
1287,386512.051520404
1288,224018.25463673388
1289,70959.92890006256
1290,84035.74096603849
1291,145018.00212440745
1292,53080.98022778295
1293,74030.01248755553
1294,223895.68133560664
1295,84895.66907466258
1296,372084.41138939327
1297,301727.61893482483
1298,71075.78728019416
1299,190368.8282956453
1300,211063.10764097184
1301,249623.79136772786
1302,152960.32844498075
1303,238639.97995401247
1304,120409.72552786069
1305,136113.63925627386
1306,100018.31871758211
1307,214286.99527883285
1308,316415.83185300673
1309,165531.38553832346
1310,183993.5549753264
1311,192698.01555962057
1312,279902.0359118492
1313,254281.64434281195
1314,169076.0523671643
1315,183131.91414159353
1316,432744.7256108587
1317,243604.46838686892
1318,131156.347066964
1319,131767.94458441416
1320,112904.08959646113
1321,121043.35566276763
1322,381614.8093750769
1323,338354.1088598847
1324,271769.64706518356
1325,305270.27916998
1326,261846.96984977904
1327,287535.4209967939
1328,434380.48890042544
1329,370474.79969882546
1330,120554.96741394831
1331,258253.14419774918
1332,255046.72810164816
1333,415658.6258814934
1334,155842.48775445428
1335,240764.415898614
1336,143327.8675043242
1337,336329.3440746146
1338,235334.32304702993
1339,176078.38717595238
1340,183327.00616557905
1341,219449.22654376714
1342,284254.3044411098
1343,279092.0109563902
1344,360299.98776233516
1345,118953.53493860162
1346,217041.42715767492
1347,285234.3367225003
1348,236677.0386268869
1349,58646.62645628328
1350,276320.57220970327
1351,196943.29473074886
1352,205133.25599820082
1353,458696.01246268966
1354,398919.81274043175
1355,70667.03438227918
1356,95269.65934913555
1357,172441.20922954314
1358,327581.90369810414
1359,142107.71062541418
1360,76825.89780265476
1361,199865.3037945133
1362,326157.7072510121
1363,407663.1298081083
1364,237802.07686987592
1365,135264.5089725352
1366,227581.47433385826
1367,203233.34222763605
1368,114791.45684091948
1369,165570.46310953778
1370,392275.6630750937
1371,189549.0235172208
1372,143698.10694622176
1373,354752.64335067477
1374,235139.3814656427
1375,278974.76718874206
1376,155351.95126945197
1377,200262.7864772219
1378,213833.30037180215
1379,374680.1967553145
1380,29840.756486403563
1381,184980.0811297554
1382,135477.02410644034
1383,309366.0726371846
1384,257962.35092900242
1385,231032.7280822886
1386,76288.4433227988
1387,298254.60029563465
1388,405724.8084402247
1389,176577.84004605372
1390,192510.42134670424
1391,380550.183948317
1392,62204.33699772942
1393,289940.69423072337
1394,180461.01417467828
1395,135738.29616387966
1396,232337.66618947397
1397,491165.05167709704
1398,119054.74353477261
1399,326872.2718631413
1400,213583.04775500577
1401,138863.44166093593
1402,26818.24456590666
1403,115036.735034037
1404,187671.91106760674
1405,331141.72530989134
1406,214815.36861075362
1407,156193.90574607078
1408,112538.88728413734
1409,321292.8110254506
1410,380119.74192370486
1411,250759.19077442086
1412,224206.19595678875
1413,164088.0843916022
1414,187318.25906002277
1415,91504.0000613202
1416,177569.05923074397
1417,119832.19412390237
1418,195702.1412549298
1419,70449.30720095681
1420,386995.65419415437
1421,274205.59841245
1422,191151.40586924215
1423,56005.70875510379
1424,71778.17846056743
1425,231783.5617164785
1426,377752.59415039327
1427,115767.97253785856
1428,178239.56096590275
1429,220769.98701832237
1430,527766.6692666924
1431,173979.66907053255
1432,333663.1306481117
1433,337219.20426856924
1434,87863.09485844051
1435,266581.51910736226
1436,121769.02996165499
1437,204070.21460539737
1438,177899.80261534575
1439,278675.29774797545
1440,372704.25752363104
1441,54623.92510384255
1442,150857.2410031612
1443,381292.9642734745
1444,188343.10156299974
1445,284370.68871084956
1446,123885.20784085235
1447,318786.4005596379
1448,124388.74885943496
1449,53739.231967756794
1450,351704.4090971182
1451,40052.76690410458
1452,95930.58201770135
1453,228266.70183791628
1454,528957.6158201965
1455,278473.93944450124
1456,45503.54396633576
1457,82423.12333047422
1458,259179.4524131397
1459,392258.969058607
1460,90422.3054314978
1461,220129.5965289837
1462,65597.01431434191
1463,315773.3142666031
1464,415354.6225233917
1465,198556.71106547987
1466,219248.6202088858
1467,260306.22029758562
1468,243816.28793093443
1469,54292.29490672271
1470,193504.045465091
1471,180519.11170444745
1472,203567.33081288077
1473,385509.28390694363
1474,402424.55405985145
1475,262337.15579725197
1476,219406.15501427115
1477,189806.35707106584
1478,44159.975015418386
1479,119389.10072259275
1480,213788.46608612736
1481,235475.00326444744
1482,433441.52137147466
1483,253088.42129326842
1484,92736.60968929327
1485,36869.17193068753
1486,118335.58272170898
1487,298338.15988901234
1488,136688.01110778854
1489,403529.7628704745
1490,325059.2332990284
1491,160879.1224893289
1492,222525.10927981572
1493,83869.68664110062
1494,104489.76386670805
1495,231530.375892107
1496,154141.3885917439
1497,194860.7840974504
1498,76997.81080964496
1499,78227.23633371503
1500,30326.222402699063
1501,74685.34779129352
1502,323732.0051405412
1503,266924.04155480344
1504,192848.92811794046
1505,130678.82873409691
1506,99236.04014838282
1507,127899.98528703464
1508,329720.59539610334
1509,129357.97242662199
1510,412893.2985713171
1511,466628.98037344945
1512,235707.2363470928
1513,367761.2645578989
1514,226477.6334949823
1515,35086.09927096802
1516,69198.38678144761
1517,133811.36293648186
1518,132984.31975972757
1519,143500.1980542615
1520,242402.65729926643
1521,61399.192465005915
1522,150186.1571103344
1523,157046.10488853665
1524,458960.88201218646
1525,168829.9711880359
1526,276197.28347068175
1527,358828.91404804605
1528,130615.62661079523
1529,118561.69624949186
1530,175000.04086352658
1531,71615.1050394285
1532,282874.1481257611
1533,495833.1993122974
1534,240918.976110488
1535,261981.986078653
1536,11900.093827061652
1537,228757.48583191462
1538,439393.77669839864
1539,211154.12115290159
1540,126575.16866742927
1541,165574.46527133088
1542,99528.13716238417
1543,146389.71688014918
1544,123852.52458860651
1545,144613.04746393688
1546,237844.47617146044
1547,148845.31436770933
1548,254836.02479083682
1549,137667.94550238462
1550,131290.45651067916
1551,150552.17542185247
1552,85324.96915892993
1553,403249.6754132034
1554,155550.6199036338
1555,202218.40939414268
1556,135439.00287415314
1557,198893.76036404367
1558,272052.8816740114
1559,392483.1341549617
1560,206082.27389169892
1561,155160.01067343692
1562,67767.44681056803
1563,389224.6048105042
1564,16715.03841727127
1565,198878.74477695083
1566,190105.06115061106
1567,193583.81856113888
1568,254211.29462068932
1569,172051.15049355198
1570,178723.95157059896
1571,71813.6342644843
1572,85813.1048429211
1573,97514.090559514
1574,157433.66500607206
1575,190297.23710243477
1576,423359.4305785773
1577,427932.53818184056
1578,220958.99229548415
1579,325101.2235703093
1580,90257.71090791345
1581,285773.4844954922
1582,62797.04870239111
1583,201790.67408031586
1584,353596.0750783807
1585,327590.542332405
1586,255115.6748738684
1587,122241.10447775085
1588,219938.54315025953
1589,116109.56157373117
1590,260241.76665148753
1591,240410.26035755817
1592,370400.4617232968
1593,339394.3985282293
1594,285254.21770595334
1595,201866.0182305821
1596,341708.21997821255
1597,269863.4855115457
1598,150194.8003683211
1599,341527.7777125974
1600,262290.5527335473
1601,201697.2055673081
1602,309077.98732932744
1603,67362.3767738046
1604,164770.6884027825
1605,243965.33014159868
1606,89426.21619917314
1607,323823.89289235004
1608,149069.12900076152
1609,279143.5675899006
1610,211296.0667027117
1611,212818.47916081327
1612,220984.08639174374
1613,153617.60941209132
1614,229427.83753040634
1615,293480.90313557984
1616,300112.1566977308
1617,117049.68677294134
1618,160934.59051718228
1619,216559.13968344533
1620,181859.61760095347
1621,42841.29233639674
1622,119351.78743242811
1623,250655.40645357285
1624,147078.6509961533
1625,360865.67995931377
1626,65493.981452462365
1627,344424.79437825497
1628,166884.43658262852
1629,172534.47318450492
1630,354204.236490826
1631,194728.78149801394
1632,193691.62910586735
1633,63547.00164385502
1634,214549.65363620894
1635,143234.26666016356
1636,28315.907341640464
1637,129469.92555170912
1638,168677.11274055656
1639,365873.6523095918
1640,295430.3595039807
1641,266867.48916604347
1642,259715.1306788873
1643,403942.31243618316
1644,454249.7993549071
1645,305075.4470225682
1646,71949.24020141827
1647,287562.019635586
1648,231177.15375252362
1649,143020.36161322333
1650,172110.04607907915
1651,371786.9899148295
1652,203283.22853991055
1653,158872.2949350984
1654,108629.73833829774
1655,305936.64083719836
1656,110769.46237718446
1657,184385.8575642128
1658,240297.74914131442
1659,179791.91422462082
1660,158867.20272966218
1661,342622.16843904875
1662,353760.39142839145
1663,279209.94400362327
1664,315549.5598324378
1665,239966.47187171315
1666,222553.94094224117
1667,474047.51066089276
1668,482749.98754887964
1669,109276.88755359533
1670,126823.09515381651
1671,74354.12280101782
1672,141862.38258807358
1673,353982.3020665052
1674,538762.4869828136
1675,361385.99659198086
1676,328178.3023539413
1677,233258.83320702484
1678,62477.12980173239
1679,82775.49070823682
1680,262453.9459450358
1681,446666.2055550641
1682,128656.79540980884
1683,339791.97460563463
1684,85766.7597812997
1685,176068.93374685984
1686,348058.44869906286
1687,340186.2268593476
1688,250867.78260605762
1689,333468.21711992053
1690,151708.543705967
1691,370323.4253997514
1692,119353.49804042786
1693,385089.26125094015
1694,157250.64476556383
1695,109730.34855113848
1696,292058.44146140537
1697,328576.635746005
1698,446934.56443234463
1699,208558.09971632843
1700,119213.91934020496
1701,106388.07312013757
1702,193144.30009339305
1703,389129.7190552702
1704,295044.23477606813
1705,208937.03806457945
1706,149230.89175207214
1707,77738.08875810495
1708,54999.410837933494
1709,209881.00182640864
1710,322752.39324061264
1711,289661.48834502965
1712,199286.62642530134
1713,91684.69056548568
1714,310030.08740775887
1715,78851.07119737053
1716,228224.0670404376
1717,213592.21367757893
1718,155117.68917473464
1719,197798.45048456657
1720,84131.72995678171
1721,124096.4807022917
1722,278622.06848273193
1723,412408.76365076663
1724,57305.075878822645
1725,292592.5202689743
1726,260748.25912691667
1727,257844.79935702722
1728,213821.39980256572
1729,530243.177728107
1730,140380.37982824157
1731,182664.58129078336
1732,86471.9504390782
1733,208754.2508004153
1734,92679.05263556572
1735,286484.18361950596
1736,299101.8710454653
1737,241048.51444245456
1738,235408.54532057798
1739,185012.70955651955
1740,221374.20187975545
1741,128177.30208139919
1742,94899.87603971484
1743,309418.2945624066
1744,106490.60884325736
1745,148096.9260450323
1746,122273.11416685802
1747,261560.82934946974
1748,240892.87963837595
1749,111759.88016283169
1750,313795.709514403
1751,270527.6704067697
1752,350241.43375430274
1753,295892.70222579717
1754,186519.89283598916
1755,416798.0973011841
1756,100265.56288754682
1757,432531.09283598774
1758,113785.06023145729
1759,294791.7476949137
1760,233337.63449177245
1761,81041.96812616133
1762,258831.6260239279
1763,364374.45728915907
1764,285664.92181410594
1765,310392.47374662815
1766,135005.87684022958
1767,367424.73201170436
1768,478277.65706369036
1769,266588.691084512
1770,282768.61465707584
1771,314845.0608326176
1772,242808.0489810902
1773,355463.3381106287
1774,198120.30233435857
1775,68550.60899100271
1776,265392.641744752
1777,54876.011944380465
1778,90670.7895706099
1779,177010.05296915374
1780,264218.5529457292
1781,185560.07130979752
1782,194787.64263391672
1783,198779.42437579815
1784,349528.83502107393
1785,357224.7166961201
1786,357713.70818223344
1787,126787.30460484813
1788,265741.23288741347
1789,401990.8137959404
1790,280395.3075968439
1791,222105.29304529706
1792,500474.9290945663
1793,368615.19647643354
1794,42507.52137939038
1795,84249.79601212719
1796,129035.48026012926
1797,181959.07427873282
1798,177747.999690953
1799,440078.8244106347
1800,421003.1239184642
1801,119030.46192730576
1802,57328.04547072172
1803,216002.34823740405
1804,6756574.229770273
1805,29299500.449911904
1806,48033000.091534115
1807,60587832.28847757
1808,67972191.04569705
1809,69315009.76483032
1810,65460651.31760447
1811,55631385.04240156
1812,41086156.95906211
1813,20039809.272419102
1814,807171.0648438117
1815,432389.799727207
1816,105883.74198617371
1817,237764.25685019977
1818,172374.66770676454
1819,252025.37452449926
1820,200902.02047874694
1821,165665.38576423007
1822,375009.1601582109
1823,193894.27546753234
1824,321896.07874389895
1825,227837.91124208673
1826,49035.11584546139
1827,22637.74444261002
1828,336626.25991320674
1829,314133.188581627
1830,236244.90841248125
1831,432141.7975093231
1832,329979.2521930662
1833,80932.13355287515
1834,254516.48898104305
1835,398293.87081684655
1836,286768.34277420904
1837,71163.48517147168
1838,94722.84440714319
1839,165627.7020538936
1840,99187.1438934461
1841,326563.69877433113
1842,76516.24921434437
1843,91154.3023905173
1844,276920.8382222362
1845,337263.58931056614
1846,218050.6090909291
1847,172061.84124535357
1848,107175.13986198584
1849,187064.39977581825
1850,85460.84839557405
1851,256657.36454540316
1852,192524.85883105866
1853,74214.75802306451
1854,68256.98401812118
1855,81282.08144080476
1856,302539.45912103174
1857,272336.5323089455
1858,258935.68956753702
1859,149469.71054611742
1860,324494.56901226024
1861,311342.9848918072
1862,198713.1479230912
1863,287461.72227859276
1864,281797.09952621267
1865,293420.35132766503
1866,240427.43518136148
1867,156651.97528672358
1868,211070.6993290867
1869,148703.25058342225
1870,352037.62580466043
1871,267696.0090075401
1872,175994.535261229
1873,341815.8777534732
1874,286981.5989426559
1875,33506.51200164771
1876,436467.5184335031
1877,343047.26900901314
1878,258275.92823189142
1879,227921.61321866384
1880,95206.1398065063
1881,127116.50922244415
1882,364391.0633765522
1883,187171.11521852692
1884,188056.64708264358
1885,230145.20846067189
1886,121628.12675563624
1887,108469.1330725614
1888,85586.94887533977
1889,44831.133519524556
1890,388414.19982064003
1891,199393.31843369058
1892,205138.31297026132
1893,182391.06655459062
1894,314565.54081741965
1895,265447.558586174
1896,252235.5599245627
1897,279663.75029467576
1898,182955.69105342033
1899,157484.50706240497
1900,90907.29249718876
1901,189864.568966011
1902,85166.10478736492
1903,63893.48698843334
1904,69613.70481560947
1905,170718.2964467491
1906,266324.27637481014
1907,408079.6358465819
1908,341359.5146972407
1909,209161.66133586067
1910,355816.7338003927
1911,343450.2260350125
1912,476734.6336385433
1913,359697.61984602484
1914,167090.9957505424
1915,283020.31062583264
1916,220815.96634537374
1917,213519.02661025978
1918,175426.7858348414
1919,219331.6436750236
1920,106521.48021614367
1921,389403.812277657
1922,321790.64417086233
1923,416257.188479164
1924,297462.964767128
1925,204651.13812232076
1926,451625.21447402146
1927,508827.9353097102
1928,350722.36738653266
1929,283483.9941828064
1930,210989.62217100803
1931,150426.60639808027
1932,191056.33553101684
1933,356941.11933722213
1934,198966.85679301864
1935,214249.20472093573
1936,140744.6303058286
1937,362945.5883117531
1938,84971.15498761437
1939,404489.4826856908
1940,412707.954732862
1941,556996.0199995044
1942,361142.9570046584
1943,111855.00322650361
1944,185040.1258976728
1945,281986.2601580987
1946,75976.91575358405
1947,161030.87925604754
1948,47928.8859881772
1949,349236.0192538211
1950,487787.5501993911
1951,434195.0048724212
1952,356464.6197274896
1953,106624.39540212665
1954,217816.16584363198
1955,135684.5588873474
1956,141898.6875922114
1957,495106.0657242457
1958,143699.02356547082
1959,249391.69741310793
1960,239754.10912144431
1961,201858.78909485633
1962,201037.9136340838
1963,213761.16882714815
1964,341138.5496045922
1965,243603.96742778827
1966,139340.7149611117
1967,67404.7248883067
1968,366812.5472705629
1969,163180.49716404814
1970,270693.9730331999
1971,215540.30210573046
1972,288097.98032327817
1973,230882.21290346712
1974,44507.85168952438
1975,346635.70735635003
1976,367431.7743856924
1977,423370.96483832266
1978,41225.81794990597
1979,169621.90244107376
1980,483142.77242005226
1981,91673.47603787419
1982,95178.21955451426
1983,226700.07742071614
1984,237973.09534865795
1985,484507.4185717916
1986,478449.9862677609
1987,171880.3755127749
1988,169528.99981672782
1989,195396.95885637487
1990,200578.5346680605
1991,333655.7592253689
1992,201921.47840728908
1993,245825.14532506617
1994,129278.77310017632
1995,225571.60642504817
1996,82540.88024911744
1997,212626.4301686458
1998,255669.15379444393
1999,169517.1920310444
2000,252915.66351378133
2001,144454.35861962868
2002,136583.78864592605
2003,229440.01101734358
2004,281350.0405480738
2005,185391.2997169244
2006,307360.04661340895
2007,309267.50174438057
2008,69145.1422468597
2009,113963.21680355928
2010,143840.6711044812
2011,151640.37196308907
2012,102613.2968690786
2013,78907.98730203269
2014,98972.7458046851
2015,172532.58124281353
2016,126181.59852329832
2017,67758.68725885189
2018,164465.51098659422
2019,111876.43521262908
2020,28883.332174018095
2021,140189.53934843861
2022,254320.20650643986
2023,142175.08274498006
2024,111758.09063704681
2025,103895.41577819601
2026,96587.32276325075
2027,148832.33485877028
2028,209194.68250166564
2029,166425.07755433637
2030,249209.11158585592
2031,195782.60774093296
2032,110150.40858081101
2033,163725.08336978743
2034,406350.00475643296
2035,207737.94079563947
2036,89927.85281017252
2037,300855.61512793164
2038,302275.6483354
2039,253816.50868020675
2040,80351.44946128663
2041,213283.029685576
2042,215117.02655319366
2043,235956.75693362698
2044,88078.44898224769
2045,236254.5400019249
2046,103041.75425840168
2047,249924.83193678706
2048,414137.29425734555
2049,486330.3523947687
2050,230866.40000662432
2051,178298.2705869199
2052,178110.5256666756
2053,129782.76175840838
2054,432770.60735872295
2055,511029.01892513916
2056,324195.45269251656
2057,130737.59938523216
2058,95798.09840095308
2059,107923.95755336176
2060,151458.02252909492
2061,23997.29061490501
2062,80710.11609906821
2063,32552.309271806564
2064,142421.42815612987
2065,67357.92435422074
2066,88433.2252302173
2067,166327.95727315213
2068,320986.15952897375
2069,363671.55821720866
2070,297120.5152631206
2071,106144.22222613648
2072,211269.53137381226
2073,222932.28349177557
2074,281882.4701608184
2075,270560.395630013
2076,35874.61355170659
2077,247903.033196655
2078,237039.440436733
2079,117047.7716860896
2080,183452.35710027584
2081,127037.08076839925
2082,280595.3466968798
2083,226054.8155231598
2084,334794.00810503756
2085,116172.3163355592
2086,236944.54698096967
2087,277063.5563836835
2088,297065.30655160086
2089,222120.2941016416
2090,133523.8835788014
2091,161924.4493254352
2092,309211.3870060945
2093,166256.77231784535
2094,241694.4120280877
2095,154113.53538409495
2096,234223.65683921048
2097,219126.32439787453
2098,7901150.820145065
2099,34840781.499338955
2100,56584693.46341331
2101,71660196.6180278
2102,80320139.35631493
2103,82335814.8071946
2104,77564818.78895476
2105,66246445.57202083
2106,48653361.981753804
2107,23991121.122746743
2108,1199709.0771629245
2109,269161.595019712
2110,314522.5655357983
2111,18458.035115282222
2112,66599.85387283863
2113,47149.44265714135
2114,182317.78142594433
2115,235121.78161116285
2116,131220.8393737898
2117,237679.32608138144
2118,341381.7451325548
2119,313212.38486226025
2120,260958.83872612976
2121,197363.68594410864
2122,376525.1390982327
2123,308907.86463307234
2124,316174.8332110274
2125,557238.0152099868
2126,350980.11456682
2127,516712.75473214855
2128,419573.7798622967
2129,418956.21793630545
2130,244238.84588906512
2131,68523.00030864337
2132,226976.33606167784
2133,236113.38969833174
2134,373369.82141894894
2135,236893.35477664112
2136,222823.5386153475
2137,96174.78690926975
2138,125696.16726606268
2139,191829.93987416782
2140,134711.94887124936
2141,92202.86936621538
2142,244165.92578939453
2143,323288.4894621912
2144,171903.752557026
2145,105209.15333729866
2146,227564.26097251943
2147,289350.7241534844
2148,75624.46526955787
2149,328101.8225772351
2150,444044.46261421405
2151,300099.1337442781
2152,162540.79263728595
2153,88648.87323465892
2154,221302.98476377854
2155,222743.17032655491
2156,190876.50407037896
2157,215126.05381321863
2158,71324.81742311084
2159,64436.005795705045
2160,334246.34578147664
2161,341774.9441250611
2162,90566.96745815777
2163,263933.11301242316
2164,76517.04103019413
2165,199341.48988659104
2166,125995.36401136921
2167,366713.672237523
2168,481827.87245741487
2169,208059.55153676693
2170,399221.4873339048
2171,188494.75134895268
2172,247809.07851879805
2173,430486.4867831671
2174,259283.73274669232
2175,221753.2118063587
2176,90403.40902766524
2177,327621.29849263106
2178,248716.30649761093
2179,412593.26614873577
2180,245262.82085454636
2181,113823.0429864299
2182,123190.59709094463
2183,116151.22188294095
2184,103516.33107810543
2185,373649.2433114753
2186,163787.37179446264
2187,128983.8520759318
2188,300918.2665051395
2189,110418.95780414829
2190,75289.57275093601
2191,269742.88739657315
2192,237276.11095205962
2193,371657.6867903516
2194,41890.00798600044
2195,265704.22016212763
2196,25674.332849846727
2197,319376.9805059954
2198,113049.66491524145
2199,71454.65518348789
2200,164127.87299002265
2201,239165.06232911235
2202,208191.19353487113
2203,150077.06055050998
2204,78607.56932867983
2205,221227.3767079161
2206,154947.52283647342
2207,248385.5407786592
2208,328669.22858879366
2209,271720.892445719
2210,340940.11911359755
2211,233270.21915729175
2212,131219.14992585123
2213,271022.75646515243
2214,326789.40316857555
2215,130331.33440284866
2216,323047.32276990137
2217,270416.10271416494
2218,153129.95558367582
2219,55705.67106223699
2220,173705.20408835652
2221,266592.6539292991
2222,122628.43882845265
2223,157123.024125705
2224,147252.25237901296
2225,308280.9228747251
2226,232956.17122087974
2227,220939.92293955854
2228,247247.03952253654
2229,285143.40970904997
2230,290630.53858746064
2231,277174.3857094503
2232,236638.5628260727
2233,271263.43158728373
2234,324414.0987327872
2235,249238.25634789682
2236,126661.48466498335
2237,86740.17534615974
2238,180209.20629313064
2239,341646.47569302405
2240,99499.76227668843
2241,274562.556878407
2242,261867.06268758958
2243,167535.03398473657
2244,231434.34390099903
2245,174426.2013339202
2246,49254.7713249735
2247,113673.70713241497
2248,52064.58451572629
2249,202721.76057930134
2250,259503.59856178588
2251,170556.63433675622
2252,317854.337236659
2253,278865.97392788826
2254,107482.75392866682
2255,105322.49938386022
2256,92677.8131130862
2257,221372.38833648156
2258,180170.31031540135
2259,285619.7632373449
2260,20819.920773265243
2261,478496.03066756844
2262,78582.60113922767
2263,140869.6447743126
2264,128950.45215689362
2265,262473.51803372946
2266,250923.1865520429
2267,161132.73583460806
2268,231897.26107766214
2269,186869.90737435993
2270,49863.06683289245
2271,175475.92536896525
2272,76934.72290565338
2273,115317.92653114528
2274,158567.62052543345
2275,224007.51550980262
2276,237607.16649659676
2277,179927.1720217412
2278,348265.6051628639
2279,400850.8185440006
2280,384561.7772455406
2281,353448.1502242959
2282,75531.20497836085
2283,273534.7949199059
2284,309206.00265986525
2285,168926.60978172615
2286,124533.28195719351
2287,195628.316437665
2288,146776.55036869424
2289,291204.38027114834
2290,184891.31007468922
2291,207158.76777250113
2292,276389.42469213397
2293,291653.35918157874
2294,131656.77992436127
2295,268791.70749555225
2296,277240.14211662026
2297,278391.94614937325
2298,132547.7413942769
2299,155274.41228925833
2300,320570.8196876448
2301,209633.6232436978
2302,397762.01420365565
2303,324075.05884639645
2304,83019.42172522684
2305,254023.72117109725
2306,231982.78431464848
2307,144206.64241594943
2308,181731.89913911745
2309,115886.12234082738
2310,301393.0591232876
2311,224349.51952503808
2312,127733.06083129413
2313,271305.3709941152
2314,294376.0816333052
2315,58578.830653529934
2316,175002.61854105574
2317,583622.7505079163
2318,352519.79514472873
2319,145310.70121314834
2320,207441.71590184292
2321,260028.06174849012
2322,475190.01776534645
2323,306287.2861885397
2324,244314.84177405105
2325,158030.3235445618
2326,357492.8907908671
2327,173437.34756697845
2328,232438.11844368887
2329,150630.9372383337
2330,301484.9952467525
2331,191542.31022974048
2332,222436.94462658517
2333,255020.80545987256
2334,195174.20284864618
2335,148127.6250905561
2336,265710.2834123212
2337,144799.05734515408
2338,268300.0209043729
2339,200829.14720096462
2340,298567.9099620529
2341,103804.47532191405
2342,195246.45303435158
2343,436137.79509711696
2344,469581.2336037822
2345,437629.4036362116
2346,494566.5479138661
2347,293091.84060398996
2348,412074.99029996083
2349,170919.99288488
2350,269086.5912986659
2351,251527.10750310493
2352,185696.08288767375
2353,43281.39494063133
2354,250579.83072308835
2355,163501.1607977268
2356,291315.660800755
2357,157905.396764295
2358,133326.25369937252
2359,343752.5774924379
2360,63778.55086714517
2361,388981.98288001004
2362,235361.9609045954
2363,122426.91439309256
2364,237178.08082201175
2365,197586.59101412256
2366,181702.68634450642
2367,32515.937064347938
2368,108925.61582082874
2369,202327.43984974848
2370,393562.4050856602
2371,94329.57496774479
2372,295882.935699638
2373,425239.8280135816
2374,243103.9154233202
2375,302867.9869456205
2376,127797.3757852695
2377,131122.48970066482
2378,158468.8239574832
2379,156023.58316079847
2380,212205.3805167181
2381,173167.57806282523
2382,117142.09186490113
2383,257702.40701528118
2384,362632.72699997737
2385,245835.8692751347
2386,44730.89589029826
2387,223738.6722389659
2388,176590.5391938616
2389,191685.77557335174
2390,370167.2001612271
2391,93960.36181112738
2392,87731.12054657594
2393,88024.06887812604
2394,279863.4862008054
2395,277025.2781557724
2396,183433.1298281472
2397,306660.83053298685
2398,143135.76821356025
2399,279637.7425445801
2400,329498.4894431429
2401,87218.72581237338
2402,307661.7185506554
2403,100850.43421294581
2404,133891.98418223788
2405,66588.67419749901
2406,156075.1049593017
2407,271257.00873381895
2408,187672.74194699124
2409,46293.8981140566
2410,251397.29519757457
2411,86234.51966365638
2412,71743.134225447
2413,238762.9125269263
2414,214630.97748518552
2415,120250.03626118677
2416,324261.1343035258
2417,71557.93093577982
2418,423048.33023871976
2419,235495.52473709034
2420,138594.72917926975
2421,227764.92247999212
2422,153371.44766393024
2423,178437.4048414416
2424,393221.06285858946
2425,328119.6574822254
2426,202460.5793226322
2427,402045.1307724016
2428,156526.1626545334
2429,32798.108327649505
2430,195156.52347943126
2431,120798.99385760851
2432,78757.60779264357
2433,340310.178530335
2434,344952.8928853932
2435,104518.95694708073
2436,186947.60208393887
2437,230231.46178484592
2438,377475.89141315233
2439,135280.88321823056
2440,177154.44464930994
2441,281809.8710661272
2442,195886.21177958616
2443,112629.04266486125
2444,274339.6891435078
2445,117049.90435997356
2446,171950.0697323338
2447,353181.8642512307
2448,280825.4399681858
2449,258594.22613148324
2450,246234.63203771343
2451,111685.85033520979
2452,57620.943332601564
2453,268381.41592127725
2454,166680.3311974184
2455,319483.21916091035
2456,127553.20907162123
2457,215576.1614774269
2458,296378.0267760981
2459,432791.7684070931
2460,114355.90689998606
2461,182325.85918104643
2462,311903.35132886586
2463,52186.24831241719
2464,241544.48805578594
2465,420844.27659099794
2466,437847.2109008728
2467,211345.09089929116
2468,220499.8312041594
2469,229641.14543386656
2470,406944.6557704334
2471,232667.9664196852
2472,104308.6162950675
2473,326921.6174499633
2474,311354.53779450245
2475,355963.6338807184
2476,69017.56726347281
2477,162237.47477388597
2478,296062.45904894016
2479,165651.63871107175
2480,183253.8394709993
2481,435533.81413184025
2482,495597.8487734914
2483,120255.04551886028
2484,288587.02430831525
2485,337304.71763593436
2486,183610.96413409666
2487,372205.85350540094
2488,188814.10463526502
2489,226835.5952960151
2490,496678.3317347953
2491,218476.61625613522
2492,5990.574453041177
2493,351949.6687965484
2494,423503.46395265544
2495,420368.48295188573
2496,424113.58901350497
2497,203889.37901651798
2498,133528.26580054732
2499,107904.92986852219
2500,34828.897829815505
2501,113650.3079971512
2502,191932.8023943468
2503,178601.65499357603
2504,286069.5562358189
2505,379148.2926409364
2506,360729.2646203534
2507,323400.4114715751
2508,323663.6232244251
2509,328321.32537636894
2510,295585.5460778225
2511,113118.45280313765
2512,115571.26796554585
2513,211085.26047635786
2514,219701.47082689055
2515,241906.82566806435
2516,111962.35158904364
2517,133786.7516226697
2518,85240.73645794447
2519,37356.64673770027
2520,146160.1858255974
2521,181783.12852782136
2522,191540.15872681118
2523,181217.47404902344
2524,111543.21371850584
2525,191840.45730302218
2526,146592.46365265056
2527,194203.17121869372
2528,429100.8057736325
2529,361564.9600735358
2530,358173.9516349934
2531,226753.8162995897
2532,122249.92326934592
2533,224543.83868540233
2534,217147.7075863244
2535,116876.60464910949
2536,211258.30030186012
2537,253161.97769159632
2538,381111.61254638847
2539,58417.775699324986
2540,281744.5629504671
2541,216251.46481667546
2542,187347.11093678497
2543,497130.6810133645
2544,274278.82241370704
2545,380649.189018365
2546,399693.9762586452
2547,255565.89090540895
2548,377206.94170941075
2549,400411.1596890552
2550,356450.5702303485
2551,65950.21618457865
2552,408729.9389088492
2553,304588.13514866197
2554,57835.92496065706
2555,150565.01389767465
2556,50243.721922327255
2557,120767.00287202788
2558,90377.22790081649
2559,56414.27626036831
2560,92688.2582593808
2561,81949.62325035996
2562,152769.90021638383
2563,153696.91020789024
2564,227183.3766970805
2565,361532.3068406818
2566,332131.39031256427
2567,121319.64438812721
2568,198801.126257825
2569,151738.33280840234
2570,59610.81681197986
2571,37152.42334850351
2572,114531.58089803066
2573,200174.13832690733
2574,74015.54983341253
2575,217486.29963042913
2576,346167.11158151564
2577,343992.48715202435
2578,164477.43389479545
2579,211692.4549527916
2580,132945.1912723514
2581,195214.70860432734
2582,67736.61830810808
2583,85142.57609002617
2584,195203.65216575604
2585,245771.1076620116
2586,124467.44151365843
2587,214959.51604096455
2588,193289.6242397628
2589,115914.63860020491
2590,27261.960921883416
2591,199925.51573084685
2592,87692.70657818907
2593,198627.1205530677
2594,227658.91849028168
2595,168929.48691821925
2596,209673.91339687377
2597,96226.4133447366
2598,179389.33437140888
2599,198834.89002390785
2600,148815.23481375576
2601,193077.96709877596
2602,47482.13796429627
2603,321066.7957221818
2604,319756.65973631275
2605,346800.50048043433
2606,234341.4572379131
2607,124711.25166949119
2608,33479.85698397657
2609,279069.9696553304
2610,427086.416586123
2611,123506.99581299938
2612,236874.25721827373
2613,202023.44630420167
2614,126869.55110559033
2615,298172.44823182846
2616,358281.5286340768
2617,171812.3082684157
2618,372899.0531917682
2619,223479.1506567299
2620,94989.53154735979
2621,235319.963594956
2622,56877.18498393309
2623,143713.72452348282
2624,458431.7114749699
2625,285574.09081410524
2626,201296.24683791015
2627,85453.96953282972
2628,291561.55060563236
2629,263961.69834576047
2630,61305.92741467641
2631,362132.12817097997
2632,366035.0061397752
2633,126791.59175363749
2634,181878.6009902443
2635,265046.7270321339
2636,417008.68389889214
2637,156698.07549961054
2638,460931.60536689154
2639,248645.77436113422
2640,167230.88950820517
2641,61584.59490603399
2642,331795.4432860519
2643,190394.14407928567
2644,275918.5830465923
2645,358326.87992181454
2646,433447.4820725542
2647,191387.52411087003
2648,160837.56711204798
2649,619167.7316826372
2650,329376.75876987184
2651,250090.72169079023
2652,202288.89267768402
2653,173219.3487484376
2654,388673.8016516509
2655,260439.87899605712
2656,91754.23281891593
2657,235203.36367955446
2658,161475.22462971145
2659,154577.02891871237
2660,163362.14704949205
2661,257762.70331736104
2662,168529.35909779317
2663,178914.43784239728
2664,262446.69265261275
2665,83653.11299398936
2666,335764.1951124215
2667,97098.58987081358
2668,444058.54571151827
2669,522512.5535494398
2670,258806.5300657097
2671,229134.53919465205
2672,187480.71949258083
2673,308361.79306526127
2674,116369.58777507952
2675,215538.27705681184
2676,225519.12505632555
2677,258051.53619440162
2678,340242.1949051408
2679,473417.57232129696
2680,297882.8327175224
2681,184584.87810336336
2682,310388.37523597566
2683,198730.57600705203
2684,232742.56622014454
2685,370982.3625859115
2686,374394.03888628643
2687,432537.50850227627
2688,254746.52960519146
2689,80332.05157588395
2690,163862.12246696782
2691,189105.58635750663
2692,185282.90760575564
2693,161660.25901034457
2694,136493.8378706367
2695,198728.56570149914
2696,281083.9209579099
2697,374101.9739557312
2698,290030.33765635284
2699,45808.12785413666
2700,138827.337589653
2701,60006.840181021784
2702,454107.5089927443
2703,270794.1645071667
2704,48203.84917003673
2705,42535.74471332348
2706,250220.32614316107
2707,293957.3525555151
2708,105945.40457878278
2709,90462.49394898489
2710,223490.81763674223
2711,414161.68555215455
2712,202581.37556447365
2713,147929.65081313153
2714,114587.58073210432
2715,175702.27421814157
2716,95556.34164990362
2717,324664.91544279637
2718,270283.1037968552
2719,282074.7259478483
2720,332695.4642629734
2721,90167.89543468502
2722,163444.4355937433
2723,337624.1848581535
2724,238236.28064103817
2725,200166.16668961942
2726,161845.4735109511
2727,192643.99532071623
2728,61995.50495765004
2729,220887.96992256196
2730,151404.69173840544
2731,313679.7298447702
2732,347309.7446416014
2733,358247.2644039446
2734,256390.70263378622
2735,224154.67520024793
2736,65577.23201076055
2737,171070.83262891034
2738,88735.25591638315
2739,227989.9836015415
2740,105291.27149383737
2741,373159.03634138976
2742,379828.8231410466
2743,229915.01289122677
2744,123737.57735883242
2745,135009.8355174354
2746,108560.11444796591
2747,137323.6952389472
2748,436080.3668059741
2749,351269.8626698505


==> Figures/sopas_1565nm_2perts_sliced.csv <==
sample_index,omega
1250,101723.19494068895
1251,34414.200559132696
1252,188842.1858732964
1253,356746.43072465766
1254,245716.81139773622
1255,173547.91966164458
1256,212443.17951581415
1257,313848.35049343074
1258,92831.21924702662
1259,367417.9354564167
1260,194844.4836088099
1261,99116.56400481416
1262,244238.95229352044
1263,340904.84733477037
1264,262529.6931980269
1265,198387.15498941994
1266,325357.4145234174
1267,49320.450068864055
1268,112155.51476771623
1269,171861.18806023037
1270,318505.6813415933
1271,436564.0052339705
1272,152593.05594866825
1273,136589.7949322811
1274,52339.35138107626
1275,233332.32104502706
1276,133632.82418815582
1277,253384.9711422233
1278,115279.22173065934
1279,73147.58969345216
1280,109373.51936268983
1281,82674.50081450997
1282,373935.8708363808
1283,396578.7102875093
1284,216539.63538223066
1285,234270.22852912787
1286,183821.333405035
1287,30040.164308648356
1288,151618.40514007263
1289,164844.83181133852
1290,237833.42092390594
1291,167452.87747611015
1292,116321.18199867418
1293,91755.26101983435
1294,294615.59387618327
1295,214655.05570809002
1296,282031.33208969113
1297,210323.0950428355
1298,174178.30835818866
1299,209365.71619501815
1300,202179.88338784012
1301,104582.74539627349
1302,138218.65042195385
1303,157027.55671811916
1304,286286.20721769123
1305,73018.63442219968
1306,245587.8097883818
1307,108476.19468352097
1308,37679.22982300435
1309,258139.05496142583
1310,14885.96320319273
1311,155642.3035301351
1312,249961.71508529576
1313,331230.51069747494
1314,302782.5612229178
1315,113709.51317031376
1316,150668.21348477952
1317,179266.6985296545
1318,185853.51918796168
1319,73119.39037179465
1320,135403.5226650262
1321,312822.08746340725
1322,162448.67378808095
1323,266278.5327123877
1324,160077.4920238901
1325,93286.8544977083
1326,417666.2787148445
1327,225715.44760325635
1328,164139.7540024348
1329,451486.85700885096
1330,100947.07274400812
1331,423613.74503543036
1332,409495.9389472234
1333,113660.30909164115
1334,87828.23134969937
1335,39385.32526139202
1336,93632.21821543614
1337,160241.4382857469
1338,209489.77690455125
1339,258556.09157739807
1340,164497.33523623354
1341,160438.90036859552
1342,144598.56118462456
1343,242053.66837327543
1344,424972.50137156335
1345,312445.97638499073
1346,231546.66558100103
1347,335945.7583113334
1348,234044.6375047609
1349,197042.7412294817
1350,284071.6976252641
1351,311787.8925330355
1352,181900.58967176775
1353,236252.7002691276
1354,264265.8285898968
1355,167576.71865565339
1356,267628.8112762755
1357,53169.76142238686
1358,174058.77804909062
1359,38991.33049603669
1360,126287.78731367331
1361,154354.2284945059
1362,272326.7817264685
1363,365930.3078533849
1364,244296.71859593672
1365,133482.87848109996
1366,65558.5108447351
1367,96906.41966089085
1368,140958.14977657783
1369,133796.98601238654
1370,188218.46524696
1371,58276.02470903587
1372,226496.1495614043
1373,96831.95425329625
1374,159639.6768385282
1375,134866.4875198993
1376,155361.68936051405
1377,241774.72788316695
1378,110052.06106128155
1379,40632.77320004024
1380,183830.10035622667
1381,212432.43745693317
1382,90255.12100621125
1383,70629.4973932623
1384,138673.14735253164
1385,50024.9833472366
1386,124725.34984333915
1387,155256.87208759325
1388,241389.63908566057
1389,303196.1297352539
1390,199475.82431420474
1391,68002.0965972059
1392,331838.8168311125
1393,260883.4754048384
1394,163269.034555194
1395,88206.25529674918
1396,219278.56619521254
1397,296423.8827066645
1398,214114.98289472447
1399,77398.65296506899
1400,255391.97789380242
1401,237907.05730665123
1402,192432.7589252893
1403,303480.895650693
1404,44697.75172444362
1405,260357.99025889745
1406,245314.65111961664
1407,356870.88339874125
1408,261038.86896127436
1409,231645.43767434367
1410,401458.321497492
1411,344040.5611897609
1412,256018.561791943
1413,175404.81288969726
1414,81186.19563774185
1415,160900.20662927986
1416,211554.49757085196
1417,234735.29067350845
1418,356160.1434153239
1419,95126.55150010152
1420,56244.147661469586
1421,147918.43588464812
1422,182014.7423599506
1423,231437.4935291015
1424,25971.539895435424
1425,230249.14816203192
1426,170973.50721707067
1427,326683.1263322991
1428,167069.0875473519
1429,295061.07558317814
1430,448621.3326782589
1431,483887.1608360413
1432,133102.25772087616
1433,100144.63742952634
1434,141347.4705847505
1435,173917.07293433152
1436,254898.97285389111
1437,302007.56468494143
1438,108387.39145268146
1439,302668.5549719127
1440,274220.06133064564
1441,233840.3935276624
1442,151590.30127832788
1443,74637.60016107075
1444,138269.9821500396
1445,97956.29681932442
1446,190888.33172941048
1447,106255.15645863951
1448,208257.2797233206
1449,94565.09405028528
1450,143362.63354866012
1451,366621.04089378787
1452,512390.30550927913
1453,250787.50288414693
1454,223898.53875691007
1455,228629.48454037635
1456,165499.99161825643
1457,391491.72255820193
1458,446658.0733142104
1459,152235.87555935545
1460,33242.49046632292
1461,173688.66158615463
1462,139778.1220980754
1463,145613.7451793311
1464,256856.0386480918
1465,272056.83226018114
1466,153833.30637946806
1467,95876.72215818103
1468,158252.03049288742
1469,113351.99237547649
1470,151271.4166805787
1471,181623.27003226112
1472,360784.73937013326
1473,345670.9551421903
1474,146321.29539051888
1475,180037.4981516303
1476,174378.1083847466
1477,217008.32661241884
1478,191299.26839929412
1479,41125.894832196645
1480,126893.57061985687
1481,92567.48224618375
1482,234117.51255236467
1483,204989.5065244776
1484,78367.69637404528
1485,175894.41978445125
1486,339159.6996248994
1487,169301.47458015344
1488,161189.47457181802
1489,31051.606649508623
1490,169862.64703170286
1491,76651.97149635508
1492,107882.28458568966
1493,93446.24623093811
1494,75706.26714689328
1495,297213.1371830164
1496,368207.2870294956
1497,139892.42857438224
1498,306138.1651841412
1499,176521.10249805904
1500,336490.1078755474
1501,171329.18932366467
1502,152491.44240789395
1503,200877.281485973
1504,95969.1790430089
1505,109206.73680644404
1506,41418.3869229865
1507,197481.02641975085
1508,253829.29976571302
1509,74197.56655461232
1510,365654.60640713474
1511,236974.13455129435
1512,73747.08067931398
1513,248157.95691534827
1514,181199.54870803488
1515,200999.30141380907
1516,390799.6935493642
1517,147895.18961883627
1518,281214.50646563957
1519,100788.07198583604
1520,353301.89072793873
1521,134041.25792050402
1522,146336.30583943773
1523,210140.4924200404
1524,204166.5391687754
1525,82246.17663398982
1526,178848.23944399052
1527,192116.5145865751
1528,100595.7047312686
1529,94485.03730363064
1530,125403.46055816692
1531,197888.32295118942
1532,5585.142868515151
1533,116257.24612076265
1534,258581.7292785027
1535,213908.9692602724
1536,306254.44664945826
1537,110095.24707345493
1538,231265.16151061337
1539,291379.4648968464
1540,135848.6892533995
1541,44326.41103300567
1542,168187.07974571793
1543,241958.14764342236
1544,267785.28108375013
1545,7377.548504458767
1546,246159.61249728955
1547,217216.7118749034
1548,265965.2417690037
1549,42961.582240024996
1550,58996.67362308116
1551,131458.93372889643
1552,67409.75395503108
1553,142507.83730176144
1554,108043.14742032735
1555,285943.6346821416
1556,266796.5857670687
1557,394385.89578741294
1558,122479.27788145785
1559,41001.35069378484
1560,34555.1056820333
1561,182130.76527498817
1562,235331.70862807694
1563,181836.08466975336
1564,208814.56239624423
1565,113144.78264333309
1566,133635.13000714564
1567,180520.97763169746
1568,186645.51796257813
1569,89501.95571641102
1570,275637.01124102576
1571,93440.5433800342
1572,105998.78759949496
1573,43693.87241416435
1574,170417.25428390276
1575,171464.53577728488
1576,243263.16939903045
1577,142329.57188912452
1578,62001.281776905125
1579,296826.05623718264
1580,568972.1538353922
1581,250417.24654499738
1582,236130.15001344366
1583,216709.52554907516
1584,163309.9853428733
1585,218315.46266063224
1586,83009.19595279485
1587,156256.00190718946
1588,276561.3008352632
1589,235642.3218195084
1590,203157.1220856346
1591,318632.40309291886
1592,202032.0059615875
1593,305110.7069039248
1594,340415.781968959
1595,218089.7897788221
1596,164499.57416903987
1597,290482.8446062546
1598,157891.0855122036
1599,109051.46711264017
1600,205328.4025795318
1601,114590.67143692366
1602,72633.74576496097
1603,240704.63497779227
1604,207279.96652179412
1605,83659.63813959931
1606,95235.74490229953
1607,190089.65575752896
1608,103729.28426518106
1609,134896.08821519246
1610,25337.176296567468
1611,280725.72556671785
1612,144425.06634963502
1613,48917.44239517129
1614,116595.03209752054
1615,244836.55777690583
1616,394222.6747246584
1617,175282.41758313723
1618,130833.42174457875
1619,215708.48480228303
1620,92008.33047857689
1621,133090.9447006227
1622,221042.44552644424
1623,112612.47519602593
1624,278529.2227379112
1625,125703.26196988976
1626,116722.81422532478
1627,128377.10609041213
1628,159123.03300525527
1629,229538.3127863424
1630,128163.71498644807
1631,248373.09587336192
1632,248096.84986770936
1633,143454.2662132361
1634,79473.5679819381
1635,208229.16692218368
1636,135783.46245594978
1637,179391.50193491307
1638,169218.38301981063
1639,214338.49480366602
1640,182240.4046736293
1641,310161.2459215462
1642,317507.7531493002
1643,172079.064466737
1644,105497.14786654242
1645,164028.0542456633
1646,285269.8568068363
1647,298606.24951762246
1648,80507.42547578283
1649,183142.07836089516
1650,175723.74104649885
1651,280219.4282781092
1652,213170.72287088985
1653,289480.55580855586
1654,251870.2047388784
1655,198739.53792218547
1656,79269.36316825333
1657,151928.58130810526
1658,227059.3772617518
1659,218325.4740742161
1660,319055.0844495815
1661,265573.1640615199
1662,213335.82480148028
1663,195873.4532704522
1664,189520.16014744632
1665,220829.27480890622
1666,183543.48701754748
1667,34793.104196988555
1668,271904.5649328026
1669,70737.69773014211
1670,114111.22109415913
1671,102829.57507098654
1672,238279.4867810478
1673,342680.36341853545
1674,253641.7034219005
1675,275909.7427099599
1676,377264.62648529565
1677,358737.00802096544
1678,158886.72354806282
1679,234489.63205746532
1680,209927.53278487377
1681,327080.7119679352
1682,237671.9452031202
1683,124351.53642348798
1684,150698.09274524965
1685,119394.18203195171
1686,101766.15927504009
1687,173549.54861495836
1688,439690.42461606854
1689,383610.793611324
1690,93083.7479432113
1691,120292.0046457306
1692,188557.94179224726
1693,362293.21187769045
1694,79526.4034367436
1695,29987.716283019854
1696,237369.63676557524
1697,151540.71056415644
1698,74632.88617248114
1699,153947.62047874517
1700,106976.0098682562
1701,301553.99383485183
1702,166665.6266355055
1703,32835.62337625546
1704,54054.50592028539
1705,36397.58138475681
1706,161564.64483689552
1707,135756.73338571002
1708,275863.66749921686
1709,33709.102834314595
1710,158669.59435929602
1711,226237.48863509094
1712,324868.7470981838
1713,107282.38763310124
1714,204384.3267241977
1715,209503.02061678123
1716,169617.4794746578
1717,95191.04302177363
1718,372336.0566551189
1719,242301.48406215227
1720,163460.51257704597
1721,352417.7215197603
1722,82795.62551400773
1723,20386.39164092009
1724,352608.79553709266
1725,302079.922200631
1726,180184.84197542907
1727,123336.74824739013
1728,68883.63266633218
1729,257010.42997050725
1730,123435.28003639552
1731,81703.80573600612
1732,58335.63623928928
1733,219785.52449412324
1734,48161.454256304554
1735,152346.83859137684
1736,319450.6376819891
1737,253236.53956105604
1738,380316.69452093827
1739,215907.22177040923
1740,223692.12573244778
1741,73386.66755732302
1742,286317.18992168334
1743,91740.7927899509
1744,115966.22025091387
1745,133048.68921900724
1746,159552.37656733548
1747,76759.36968973817
1748,34846.7709822599
1749,232615.2666669933
1750,129134.380296476
1751,51254.34618934834
1752,58008.39505163556
1753,288581.8614988499
1754,224132.14041803087
1755,167879.53417579277
1756,185859.33104871697
1757,35018.844327095125
1758,135938.85778128804
1759,165601.99858991778
1760,99313.52253828224
1761,87160.58478363261
1762,161505.9458482179
1763,76896.4651875725
1764,134123.37965719856
1765,81571.83580276472
1766,96979.992514324
1767,200056.74407229
1768,218756.38742313834
1769,211717.07830007793
1770,326161.351006042
1771,104729.18333510647
1772,125843.77194368068
1773,308899.3510544831
1774,150635.64366199018
1775,133102.28998435938
1776,160015.5171196963
1777,268052.7901820997
1778,208043.28399842928
1779,210325.3663094825
1780,71761.73062794881
1781,233022.0578262078
1782,239182.18010971483
1783,38987.718169489846
1784,184121.78601249363
1785,24395.057046558948
1786,193166.7906210964
1787,135252.15673045407
1788,218273.08135214666
1789,288665.0541097986
1790,120830.16244019596
1791,256760.33097082324
1792,453470.6198796272
1793,291761.49718229927
1794,18188.610064618464
1795,42123.21981570284
1796,61059.40083798354
1797,155588.82046893786
1798,343593.1748599286
1799,109155.61291585825
1800,230061.16870556248
1801,379347.46433119074
1802,224186.5398139997
1803,149570.75195117452
1804,84531.0211105513
1805,195106.47607413892
1806,238919.96384943786
1807,100568.95310296804
1808,136899.7151883546
1809,165815.29269874867
1810,394749.4438552526
1811,331907.40907409537
1812,236944.12008651104
1813,279156.73754049395
1814,300245.6657634314
1815,131801.2374804511
1816,54365.704459012784
1817,144746.05444837664
1818,217399.49156099142
1819,375791.8908516982
1820,332174.2896516611
1821,187468.3732241981
1822,41985.19168377436
1823,158348.96143613118
1824,190492.8567304995
1825,22620.434667661382
1826,207820.1213360667
1827,181418.63642471022
1828,149039.07647153197
1829,209292.71269499208
1830,202086.38843373858
1831,221466.12306279785
1832,418750.0908649003
1833,308690.83368022734
1834,33951.39235450011
1835,101733.32076759251
1836,7298.229145016553
1837,1196290.5179536422
1838,20114274.91842667
1839,40609530.90655636
1840,55674181.61733254
1841,65376701.19328097
1842,69507633.33210938
1843,67970614.36132254
1844,60368100.90519797
1845,48039834.773605146
1846,29674038.068364765
1847,6548926.014643917
1848,184657.77636570178
1849,137594.66731011536
1850,58896.709820843425
1851,189878.08726992927
1852,283593.8908743222
1853,319635.5073580948
1854,229998.05032777428
1855,15536.256517010386
1856,137191.83647342268
1857,79642.7673045699
1858,155785.20618669226
1859,108303.72148711393
1860,187651.65744306595
1861,81194.98229414092
1862,140284.69493045378
1863,296256.43259937107
1864,263196.9088262547
1865,85841.59438525033
1866,76198.13558337912
1867,229426.28175585534
1868,307103.50843035494
1869,103612.09496459384
1870,61160.14035874249
1871,127608.02692010463
1872,188122.88524430405
1873,128435.3673883863
1874,90088.80057552605
1875,146956.6787472104
1876,216958.64964363893
1877,173761.81321974934
1878,73574.83429906346
1879,58497.3481676414
1880,201237.82181401108
1881,139278.04734966316
1882,42480.935424587406
1883,69849.37545965723
1884,224678.11869634007
1885,80539.01118985555
1886,72198.46826562259
1887,73687.87346378999
1888,101087.67504011879
1889,127129.8654164262
1890,168373.13376394182
1891,301891.5069281134
1892,482547.4340283955
1893,193528.7573634311
1894,306117.507476215
1895,499289.872256187
1896,484591.3875264459
1897,415063.40144511306
1898,193516.65499831064
1899,136588.05780432583
1900,167960.35728395756
1901,263060.77493836253
1902,211254.91633168817
1903,399386.13610005734
1904,446192.494313794
1905,197824.75337374766
1906,92573.96382580505
1907,426425.47681848716
1908,131013.02845405416
1909,217448.08121647907
1910,109202.06063759228
1911,126739.97749339
1912,75306.54559428421
1913,172099.79301937335
1914,181715.4431927956
1915,61443.2997808006
1916,133382.64612269617
1917,470353.01273425133
1918,393177.9171701919
1919,114273.33633047178
1920,267568.47759998223
1921,139892.58498216743
1922,161496.29625433963
1923,203894.48016866783
1924,138962.0799750842
1925,47112.05655585074
1926,120088.10644514108
1927,137819.53969751069
1928,519272.55876610905
1929,511086.3557903149
1930,252795.29455488265
1931,290175.8760313066
1932,78388.30444139258
1933,432742.15159695037
1934,80578.69616497324
1935,146103.75978012718
1936,261996.9389815713
1937,165992.24732640054
1938,262554.4786801555
1939,91940.5233408869
1940,287704.83347901463
1941,130602.98521575828
1942,112974.90751628057
1943,159466.9689880998
1944,26352.8461136857
1945,266317.9615849795
1946,155864.35413250656
1947,113865.97649124623
1948,210200.26824764864
1949,117868.22438818295
1950,184532.50869279142
1951,250769.98729934782
1952,89037.10038809285
1953,70052.0532967843
1954,130779.40718436339
1955,89944.51871316192
1956,66945.3844965193
1957,119944.53930401427
1958,244041.4796409297
1959,258637.3557859959
1960,223813.06974254118
1961,81713.31558697492
1962,187885.34813174527
1963,268167.6638119256
1964,305053.2371630731
1965,400240.21261729655
1966,256750.23973928153
1967,107003.11602509578
1968,155850.89827388612
1969,224161.43012745137
1970,279629.2932168449
1971,119743.8444478302
1972,252227.25432259546
1973,218762.7633122133
1974,65765.79044203993
1975,99604.97947554359
1976,166570.3261401308
1977,232338.00062620945
1978,244895.627260045
1979,218353.64302816446
1980,334317.5977730727
1981,161474.86867085673
1982,260581.6796157033
1983,166183.7930965855
1984,417722.66179981077
1985,432831.0228791869
1986,146875.78281650512
1987,257603.56388934553
1988,271800.15774707455
1989,175517.03605552274
1990,264110.05109215796
1991,203962.4030912336
1992,383923.0871338266
1993,8548.142522239297
1994,46134.627875884406
1995,132366.5763544899
1996,117407.1023212495
1997,138969.4764251599
1998,161523.4968831731
1999,194570.95845062393
2000,170787.19656151594
2001,348054.2153744091
2002,392306.77642334905
2003,39903.60147056717
2004,88932.6352359339
2005,55155.25588393484
2006,188448.5522372227
2007,76096.37109858563
2008,106951.88300356979
2009,129467.15890667141
2010,91649.69723018646
2011,106398.52060183803
2012,226517.8631705703
2013,185521.85972575107
2014,299277.21028014075
2015,267687.37943855685
2016,69827.87040944611
2017,151976.02650579833
2018,350315.47351948515
2019,322038.19565043657
2020,108174.7506882743
2021,251604.90742606274
2022,322336.3132189451
2023,182011.355836454
2024,215651.56651323172
2025,189812.1895875552
2026,212912.84153730638
2027,274812.8153550242
2028,222397.7120941011
2029,169527.0017451183
2030,60719.569138232015
2031,341401.4297968446
2032,324017.24172077794
2033,94588.58249774108
2034,113984.4943756547
2035,379876.345816434
2036,567459.3945716956
2037,351260.8075094412
2038,136883.8673561958
2039,74520.97930385478
2040,205468.4835643132
2041,194254.76715367768
2042,368066.49533157126
2043,353952.7021678278
2044,354029.31363220105
2045,15771.296371888391
2046,314322.6156445955
2047,307127.7280447646
2048,105631.86753669239
2049,348467.23035341315
2050,107933.7319414094
2051,119509.69024238142
2052,121298.30398278785
2053,84184.52144735253
2054,81272.79073346118
2055,219158.30623074542
2056,230452.87764629192
2057,195240.22499569363
2058,190184.53984363258
2059,264448.57812426845
2060,353700.4135221667
2061,377748.94930891256
2062,68962.08442265865
2063,96349.4859161739
2064,112715.16835273946
2065,218773.82135806582
2066,149189.70686480345
2067,159428.14970110136
2068,37744.1016670542
2069,231526.46476073103
2070,290105.9642440852
2071,190565.0357502702
2072,275241.34429690015
2073,172341.91899410437
2074,159072.33142519745
2075,119529.5833232761
2076,322055.23528842453
2077,158051.79861714417
2078,118616.37280856252
2079,198429.8321569801
2080,171791.32253240948
2081,154527.52848054393
2082,43839.43694989133
2083,227101.53347119465
2084,47281.53767527332
2085,168481.77243325874
2086,207522.5392381275
2087,205371.26567537602
2088,195017.01164383648
2089,269236.83545557037
2090,219621.10741015943
2091,270034.3747133579
2092,183899.0268026888
2093,246133.39189317514
2094,121810.95149294363
2095,103556.83280389475
2096,118078.89303289617
2097,89449.47702469814
2098,49554.397301843346
2099,81268.42795977653
2100,147596.3787290242
2101,247104.43372543767
2102,138840.8292785723
2103,171016.08288327456
2104,158056.71319433177
2105,146319.44121937765
2106,50242.916179920896
2107,75090.38902832028
2108,140510.59379363104
2109,213883.17782872848
2110,300808.8459974098
2111,512344.3457345255
2112,263643.5456537021
2113,185662.9119504424
2114,84738.46249121381
2115,145843.88255471303
2116,227482.10247692064
2117,150640.51921324167
2118,273313.1537846239
2119,186522.21326791667
2120,296118.3349230538
2121,392804.9755993056
2122,256350.1542466447
2123,168804.13109173713
2124,35520.71486026102
2125,148774.5905729146
2126,281593.3188410432
2127,387737.5395027353
2128,210099.31368676628
2129,170781.80088127562
2130,141494.14461880643
2131,163567.87980041144
2132,138499.56904057236
2133,190342.18081668753
2134,297160.75790309
2135,104787.4421589224
2136,205527.98125718583
2137,168608.56074748994
2138,86478.16830019656
2139,151491.97123649032
2140,132806.63695003392
2141,217734.24720391742
2142,453482.9330140288
2143,470249.43033190165
2144,371571.3324362979
2145,129703.09793869963
2146,85230.50916854381
2147,179849.88247659715
2148,139049.48118693565
2149,70349.82549355552
2150,393447.3399876868
2151,308102.86256892496
2152,47617.58379636896
2153,184843.94536533352
2154,237753.1750099535
2155,12143231.52253928
2156,39328037.52570672
2157,59577691.2990519
2158,73962514.46682572
2159,81303769.65222637
2160,81575826.5487623
2161,76213266.4286964
2162,63482271.32964274
2163,44839079.66354639
2164,18676726.310312137
2165,199668.48986784506
2166,53656.083344762235
2167,138014.33044962125
2168,208565.26079008039
2169,278137.53125110845
2170,116143.17623723613
2171,218126.56603887628
2172,345585.4155753381
2173,211647.1275886498
2174,158915.410012273
2175,237151.7496202935
2176,231512.65051080845
2177,52594.628117949775
2178,76814.2603300004
2179,53647.081553535696
2180,117615.77737543474
2181,47497.43577955225
2182,175809.25965780584
2183,317030.52947622404
2184,267385.42470242037
2185,221987.25584855277
2186,153090.68052308352
2187,47277.33709361724
2188,95349.60191677307
2189,203974.4913733325
2190,16167.888172808616
2191,80289.8585142608
2192,112122.99945066909
2193,174482.2141113996
2194,101408.7754270177
2195,139222.71646893414
2196,206955.78569231092
2197,94182.49322139108
2198,222301.1056073318
2199,200507.36410681868
2200,157992.75608434487
2201,105642.45500261616
2202,75091.79330922385
2203,114909.05079160028
2204,146355.7128715892
2205,230368.0469289743
2206,459836.5271022962
2207,191551.42078167823
2208,140897.84548857049
2209,158176.26893298494
2210,213002.25578354107
2211,71386.31509227656
2212,99216.16007505135
2213,174115.35009320892
2214,65976.94505342038
2215,252548.4354733867
2216,232616.50201388937
2217,95659.64182574775
2218,93114.79488849317
2219,140249.44287258037
2220,34941.36279580381
2221,269833.30099789676
2222,83827.26981594127
2223,150002.68178220667
2224,394545.6667957855
2225,367539.6634723163
2226,229918.29236621995
2227,9127.456910252527
2228,263945.9216498741
2229,231236.96320769613
2230,57130.29572182354
2231,206044.38366175373
2232,127796.34615401852
2233,66269.41773094509
2234,81626.44884753332
2235,81815.23351485838
2236,116154.67173599562
2237,46706.570853466255
2238,390030.92741352157
2239,213848.63581635215
2240,126156.00850495309
2241,110155.15511565094
2242,266913.21564853104
2243,209292.9367630134
2244,251276.29829033173
2245,264265.90458048985
2246,44065.115945802914
2247,224561.24435653025
2248,57784.99799022612
2249,84639.32007019712
2250,77256.9192078539
2251,79053.34371031188
2252,163351.25082096222
2253,157854.25103089542
2254,48010.497556752925
2255,120031.91085124268
2256,179658.2699484571
2257,414159.18676844146
2258,322761.350914475
2259,17143.83821960814
2260,125819.88185646992
2261,240840.4458409881
2262,223305.53075459416
2263,401970.8571743077
2264,133895.56754206307
2265,178069.5489956466
2266,284220.5759848587
2267,222891.26459772186
2268,212655.89486437113
2269,12427.061716388534
2270,226367.99940449983
2271,159673.5897736019
2272,141664.84760606106
2273,233185.94869586316
2274,276845.673502855
2275,66627.73323422334
2276,107013.06428281873
2277,185273.34175695674
2278,96332.78856116308
2279,154934.4776913637
2280,272022.79823446047
2281,124607.56153980985
2282,342857.27635395474
2283,386533.8849482195
2284,56363.94068075411
2285,316935.06203997444
2286,251515.6334923911
2287,136343.48975976187
2288,25642.36831358142
2289,82285.3076860761
2290,321641.4966518899
2291,163329.05725414236
2292,156935.24134821925
2293,270399.96353499923
2294,205247.81952320717
2295,112628.15715656141
2296,288374.51880263706
2297,516127.3529290856
2298,306829.1040093659
2299,247513.50763186032
2300,78125.34670874552
2301,123352.85095040256
2302,109843.65365798725
2303,137767.8299672951
2304,273503.253893987
2305,224319.98673731397
2306,233121.93428966688
2307,480051.0928548015
2308,311819.9464823107
2309,152616.06280956723
2310,49697.90624429617
2311,30842.411662693394
2312,59478.868081209184
2313,140280.67965295198
2314,110852.23266709431
2315,105906.9127246416
2316,241182.12036526413
2317,306345.72011406306
2318,18681.381300119305
2319,195298.4490346014
2320,176613.72188274463
2321,130104.249703448
2322,79420.8369441547
2323,180639.81443507617
2324,287911.2014423498
2325,68332.78135725437
2326,123741.04862420936
2327,70195.13661206736
2328,205670.92363345582
2329,73610.63257099243
2330,209872.74356379302
2331,112388.14075889482
2332,157501.0697841657
2333,229887.81566944523
2334,122418.86395113806
2335,96571.53943199156
2336,213480.0680403087
2337,156799.7541711422
2338,75439.646163612
2339,129612.79675371235
2340,194396.40027704975
2341,215381.99455545988
2342,344613.2697512013
2343,223767.4321019557
2344,143863.5533892873
2345,144999.9023172345
2346,88024.1502049163
2347,51101.1443663925
2348,113952.57206540556
2349,305566.30240175786
2350,219519.29532425807
2351,96116.2619543179
2352,310583.5916699163
2353,483369.2256621055
2354,370405.91871332866
2355,206263.1148664004
2356,252423.32304321553
2357,155215.86104127107
2358,193453.11846288177
2359,194476.92808174575
2360,134943.95844024917
2361,351284.6590999317
2362,247885.67698812424
2363,68768.57795003672
2364,98775.82378593061
2365,135978.75211637592
2366,307086.71809941105
2367,212484.90969572606
2368,48500.189970078965
2369,243787.20575345462
2370,42190.20572113296
2371,160844.98542010644
2372,504849.4214327136
2373,244663.62960678316
2374,91258.58616247398
2375,183711.06293823125
2376,203390.10640387182
2377,256515.63991202158
2378,223455.86218851802
2379,354787.65008192917
2380,298394.34368306876
2381,322149.9191203533
2382,348427.24061415886
2383,88029.1826331671
2384,307046.03449347976
2385,145445.0730016621
2386,64270.61601941189
2387,243035.03498774848
2388,114783.59777389732
2389,307548.5110332462
2390,295109.5178989571
2391,99817.54102666267
2392,127513.0219446239
2393,268715.0212239525
2394,118996.55945130192
2395,91212.12366317806
2396,335661.3417373429
2397,481742.1741531408
2398,345078.97299806384
2399,349935.1625078767
2400,324939.53207922657
2401,258579.30992561812
2402,234510.27837004274
2403,68452.74533903136
2404,189596.85948522214
2405,282959.6457613705
2406,155197.11693772097
2407,236934.74124028528
2408,165827.98950337968
2409,80436.09147133876
2410,26896.595314724193
2411,62003.27738317102
2412,95557.01473151265
2413,423140.19686904736
2414,285951.6285898061
2415,233674.7484692125
2416,300832.2558657952
2417,260793.12528000583
2418,190211.25346326214
2419,142002.28104336254
2420,80700.93294060344
2421,162056.67769636406
2422,21822.30791510245
2423,77707.1215439851
2424,158835.70125195073
2425,245712.85759671553
2426,82264.1688099106
2427,104831.10425891996
2428,150374.27857653858
2429,158252.7196697821
2430,94600.06092158354
2431,92279.8609444553
2432,92319.54157586631
2433,121286.00411198723
2434,281037.129344236
2435,212674.2539455698
2436,275056.26202861016
2437,77946.6220451498
2438,146039.39678161446
2439,154973.63034995776
2440,264800.84279367345
2441,366447.1768583378
2442,228084.43478655335
2443,13251.59653615063
2444,396705.64501248446
2445,164133.55889329454
2446,144650.42537132677
2447,210255.28438036703
2448,265849.58189913357
2449,367465.72282910824
2450,185772.54028796378
2451,82594.32148850072
2452,88318.2916540415
2453,140322.71727148694
2454,41437.70319625126
2455,315790.0861802516
2456,163055.14089478098
2457,264363.2270496597
2458,276922.003942784
2459,334135.89843414316
2460,56182.254108546585
2461,69022.77999045518
2462,141007.31052476141
2463,71012.67273258304
2464,234744.4726796447
2465,266912.30312100373
2466,231324.30084671726
2467,523859.70018282504
2468,288581.2127883564
2469,187346.57678806316
2470,213293.7773973707
2471,228783.66725415556
2472,272126.9781532228
2473,244629.0701382878
2474,380201.27325986564
2475,403326.0738682128
2476,143341.042630693
2477,106614.44407552638
2478,187640.27739012998
2479,192068.9756809591
2480,230269.2541023025
2481,190142.88652606469
2482,223633.34202081646
2483,224415.24162999538
2484,479119.0072880589
2485,61709.20763339205
2486,176226.80705800586
2487,118627.16871055515
2488,265938.3080429528
2489,153091.81888955433
2490,224658.47581363667
2491,518740.036782722
2492,458874.85136776185
2493,337351.9199570318
2494,191988.8803804218
2495,186276.176550472
2496,338301.23507799907
2497,206183.54709616088
2498,128594.784981835
2499,70308.22216070366
2500,119530.99643238171
2501,308355.7128210033
2502,139158.74045004603
2503,127127.72700501107
2504,304130.178027752
2505,244305.19136168144
2506,121211.8689076149
2507,111414.73789756345
2508,300359.65519119124
2509,339062.168828181
2510,429112.7043195133
2511,179754.51863456558
2512,142474.35705129863
2513,181306.1755165856
2514,304567.5674014651
2515,163921.05686742737
2516,115652.07271590928
2517,236385.50957869188
2518,164793.51006340393
2519,350326.1372191953
2520,217212.696123753
2521,36051.37991804376
2522,326190.95100755873
2523,313249.7847353193
2524,258834.33613353295
2525,166358.59663934834
2526,163616.1651624576
2527,91244.10726672703
2528,400900.1047399471
2529,192851.03600511095
2530,132496.35072086073
2531,204697.8678416013
2532,266490.3819393738
2533,253688.8842585836
2534,127445.89646346547
2535,167392.7277304569
2536,190340.3989887834
2537,278543.62666618096
2538,195394.37849045816
2539,251342.4598468847
2540,115926.08581494277
2541,105529.5480112881
2542,193705.9458589299
2543,250192.86595934082
2544,257752.32212939803
2545,305180.98975283717
2546,192656.91389690468
2547,392627.71431352134
2548,228017.36619374028
2549,105945.75646973212
2550,135181.7329698912
2551,109006.40006647809
2552,113132.22861576847
2553,178198.34753555106
2554,41513.866668605435
2555,102384.57146726854
2556,169654.63336340003
2557,62923.10771356277
2558,98609.95895633014
2559,141961.42865054717
2560,201563.61996029157
2561,206363.9383303878
2562,107175.89838385081
2563,145158.98507504107
2564,199566.57821613245
2565,217373.5739744801
2566,155950.05071150954
2567,261785.5130552493
2568,108852.10876205044
2569,393606.8334402441
2570,401658.97435615433
2571,151032.33918531332
2572,247572.9930946253
2573,220409.44807150395
2574,86702.78251388324
2575,10895.11074837412
2576,177671.80456610347
2577,250689.16340102832
2578,207281.33728537292
2579,140384.76540598288
2580,69421.96204219971
2581,210503.96245905664
2582,280722.3055802405
2583,42513.48125587187
2584,399852.89694935846
2585,142217.55585914853
2586,508685.68604700966
2587,328948.6038735369
2588,123155.48375640727
2589,200450.24014531373
2590,48269.058485620364
2591,179848.65887421122
2592,33224.6169517312
2593,218416.09759526153
2594,183306.6028729932
2595,128716.23119930796
2596,336062.91312614485
2597,93471.73711348943
2598,208734.2141080915
2599,251523.76362793724
2600,260731.87503809456
2601,273630.10272158484
2602,244216.3353588524
2603,67708.09246994903
2604,200937.41182775344
2605,75869.03560703213
2606,145316.1591859739
2607,223776.8416168528
2608,21514.022832873754
2609,245368.65401929134
2610,211250.72704371344
2611,176799.10998005417
2612,191373.68327149062
2613,83680.14158607685
2614,91592.86604342947
2615,111297.11949922271
2616,204032.59552882198
2617,150656.8111690166
2618,481437.83099266747
2619,178853.52640182181
2620,210814.61657286715
2621,134759.21695429238
2622,670527.1831096981
2623,535306.6485362577
2624,104984.69342163506
2625,137522.35539447473
2626,87567.95370404977
2627,81503.51377211802
2628,68658.5586369142
2629,170067.09518142938
2630,105331.30359695677
2631,255644.12430862497
2632,289466.3211239155
2633,201616.41344609123
2634,85776.20121306786
2635,50074.668984192365
2636,181444.18676736494
2637,116201.86806238879
2638,275231.89108288445
2639,150887.31157616302
2640,262911.02971286915
2641,168064.6242017038
2642,280303.0434572825
2643,111305.01100507005
2644,61811.04550946241
2645,207426.21741136594
2646,292329.3913908079
2647,497371.7336659593
2648,288625.9350340891
2649,141436.96395348804
2650,192910.5969020598
2651,161661.1836931244
2652,331467.1866103398
2653,259684.64693407767
2654,203165.98931088112
2655,144217.97040612833
2656,50402.49483647798
2657,263569.9624242618
2658,233431.4597269098
2659,107398.68001577008
2660,161538.80428590588
2661,258177.74579623202
2662,176764.40077178157
2663,255078.39745008035
2664,190452.5165438813
2665,122378.3858508375
2666,133811.3576596362
2667,106401.6564785685
2668,64340.36425561636
2669,106799.09540032115
2670,181437.5165259382
2671,225270.2731319952
2672,378391.1723815071
2673,337856.5173329337
2674,110519.1128807414
2675,131621.4426776357
2676,281370.54318347323
2677,258681.74639140046
2678,122373.74497272684
2679,132387.927298841
2680,228274.70472005397
2681,306728.9596843284
2682,301432.3032594251
2683,194825.89396545134
2684,192655.67691874606
2685,228474.23122877142
2686,97924.94755649916
2687,59536.63708367981
2688,56440.76774282374
2689,280607.0200412232
2690,329739.0320195679
2691,359227.78186629555
2692,316377.29762658075
2693,343900.12962014426
2694,399857.2736492778
2695,367056.60095921165
2696,433920.01987227425
2697,400329.49125485664
2698,310646.83177716564
2699,250337.47697076388
2700,223068.09870872062
2701,125920.53393237377
2702,221774.24303432123
2703,120859.97525506777
2704,46159.0023095502
2705,195958.84489457615
2706,142300.6021161991
2707,229411.6436993043
2708,148539.3996050308
2709,228357.49066801416
2710,187499.429454943
2711,245367.7888741018
2712,178455.47215704827
2713,128357.99179520602
2714,101018.99065511458
2715,321000.2500230316
2716,222810.47013237033
2717,241270.31906775627
2718,251249.2829854867
2719,174450.39252076455
2720,342952.69318165677
2721,201140.478748959
2722,86400.17523068382
2723,154033.42547547247
2724,108781.55704138555
2725,246503.8596836117
2726,316839.2523092607
2727,224593.68501329896
2728,274149.578327257
2729,455374.488426829
2730,354494.1161689184
2731,174059.67727898993
2732,177148.95170753755
2733,303898.1877789951
2734,169806.41241752022
2735,346592.0690411925
2736,205357.58602631104
2737,60147.20003168769
2738,180893.7798484298
2739,171504.58862137274
2740,47672.48584074146
2741,195565.82507909977
2742,81966.26352201839
2743,187416.38456773083
2744,247373.2618921163
2745,111835.11528967685
2746,109781.1471900987
2747,72700.15397654707
2748,44721.88848252277
2749,46351.46904690875


==> Figures/theoretical_data_points_meters.csv <==
wavelength_diff_nm,theoretical_m,mean_no_interp_m,std_interp_m,total_discarded_peaks,avg_discarded_per_loc,max_discarded_single_loc
10.0,62.3248546119714,62.3248546119714,0.0,0,0.0,0
18.333,34.0460047439283,34.0460047439283,0.0,0,0.0,0
26.667,23.4410981633054,23.4410981633054,0.0,0,0.0,0
35.0,17.8858814329935,17.8858814329935,0.0,0,0.0,0


==> Figures/trace_seed10_5pert_realization_43.csv <==
x,y,threshold
-1,0.00991988679417512,0.05280867195425625
1,0.012114677519156743,0.05280867195425625
3,0.01861613921382372,0.05280867195425625
5,0.019712739590657665,0.05280867195425625
7,0.018418884155112423,0.05280867195425625
9,0.019669450784926018,0.05280867195425625
11,0.02224234152025329,0.05280867195425625
13,0.026607390850502843,0.05280867195425625
15,0.03179523014516196,0.05280867195425625
17,0.033893539947381666,0.05280867195425625
19,0.028370608920545784,0.05280867195425625
21,0.02826657913987091,0.05280867195425625
23,0.030531191812082185,0.05280867195425625
25,0.02846295000168925,0.05280867195425625
27,0.02717920543418369,0.05280867195425625
29,0.024702611141761654,0.05280867195425625
31,0.015756401050064275,0.05280867195425625
33,0.0112104273678438,0.05280867195425625
35,0.010168169434059147,0.05280867195425625
37,0.016707179491097308,0.05280867195425625
39,0.016599855268501204,0.05280867195425625
41,0.022199050413345453,0.05280867195425625
43,0.021760376590141926,0.05280867195425625
45,0.023589583507943674,0.05280867195425625
47,0.0280290126827303,0.05280867195425625
49,0.03512572412980974,0.05280867195425625
51,0.02972253817481321,0.05280867195425625
53,0.030280122982592344,0.05280867195425625
55,0.02774398714517453,0.05280867195425625
57,0.02560957101639904,0.05280867195425625
59,0.018117202751137193,0.05280867195425625
61,0.01613236945902691,0.05280867195425625
63,0.015998966987906368,0.05280867195425625
65,0.011195706354573558,0.05280867195425625
67,0.01610029214386467,0.05280867195425625
69,0.01955141479170668,0.05280867195425625
71,0.028835531345084462,0.05280867195425625
73,0.024293832552221978,0.05280867195425625
75,0.010310138329080672,0.05280867195425625
77,0.00779747633302131,0.05280867195425625
79,0.008687667692695434,0.05280867195425625
81,0.012801870634796132,0.05280867195425625
83,0.022785465612936387,0.05280867195425625
85,0.028084564532267316,0.05280867195425625
87,0.034963327258328125,0.05280867195425625
89,0.03033404497942018,0.05280867195425625
91,0.022641178716684498,0.05280867195425625
93,0.02302950955579962,0.05280867195425625
95,0.026332496857375248,0.05280867195425625
97,0.030974997049848664,0.05280867195425625
99,0.02928978805364303,0.05280867195425625
101,0.027703909092618908,0.05280867195425625
103,0.02076446575063426,0.05280867195425625
105,0.015115151159689292,0.05280867195425625
107,0.017734617548558786,0.05280867195425625
109,0.012824380657507812,0.05280867195425625
111,0.01729118441055022,0.05280867195425625
113,0.019195141293200824,0.05280867195425625
115,0.021562614117257184,0.05280867195425625
117,0.022413498319391427,0.05280867195425625
119,0.015106302362755003,0.05280867195425625
121,0.013116804827426094,0.05280867195425625
123,0.016849084325426124,0.05280867195425625
125,0.016609729563718624,0.05280867195425625
127,0.02004340907670178,0.05280867195425625
129,0.016229291407239183,0.05280867195425625
131,0.01017361761179406,0.05280867195425625
133,0.005735236642386044,0.05280867195425625
135,0.005934503591421258,0.05280867195425625
137,0.012240109668764978,0.05280867195425625
139,0.02107877934541662,0.05280867195425625
141,0.02006709250895685,0.05280867195425625
143,0.01758527215603543,0.05280867195425625
145,0.013177900585623145,0.05280867195425625
147,0.011541147770149028,0.05280867195425625
149,0.016550766823966393,0.05280867195425625
151,0.022380116700925958,0.05280867195425625
153,0.023159211679507363,0.05280867195425625
155,0.02380662240783755,0.05280867195425625
157,0.01941611463513027,0.05280867195425625
159,0.026597758326649266,0.05280867195425625
161,0.02493597942496452,0.05280867195425625
163,0.02831173462358942,0.05280867195425625
165,0.025803054849705298,0.05280867195425625
167,0.02500332453531401,0.05280867195425625
169,0.02073418327556012,0.05280867195425625
171,0.01682250563068575,0.05280867195425625
173,0.0009500162691532011,0.05280867195425625
175,0.0,0.05280867195425625
177,0.010667133018018589,0.05280867195425625
179,0.02022810358691142,0.05280867195425625
181,0.02312639653874184,0.05280867195425625
183,0.019541298276553383,0.05280867195425625
185,0.01604250135473666,0.05280867195425625
187,0.016324559776380265,0.05280867195425625
189,0.014782228695373004,0.05280867195425625
191,0.009995035188694913,0.05280867195425625
193,0.0005778385127191832,0.05280867195425625
195,0.005157297120883632,0.05280867195425625
197,0.009173148992700591,0.05280867195425625
199,0.01499230013805834,0.05280867195425625
201,0.016160086636867226,0.05280867195425625
203,0.020600722426272464,0.05280867195425625
205,0.021566886650853094,0.05280867195425625
207,0.021248082892686607,0.05280867195425625
209,0.018461558563375103,0.05280867195425625
211,0.024512912091090477,0.05280867195425625
213,0.023853980883253086,0.05280867195425625
215,0.025893952608993805,0.05280867195425625
217,0.023977824357258943,0.05280867195425625
219,0.01719022978771965,0.05280867195425625
221,0.013274588490515398,0.05280867195425625
223,0.010279845384828479,0.05280867195425625
225,0.02011856989319782,0.05280867195425625
227,0.01770915046160087,0.05280867195425625
229,0.013363712027828586,0.05280867195425625
231,0.0037840724000287487,0.05280867195425625
233,0.0113453817743452,0.05280867195425625
235,0.008878681878976672,0.05280867195425625
237,0.023584590532970726,0.05280867195425625
239,0.028439733522542063,0.05280867195425625
241,0.03445931835663008,0.05280867195425625
243,0.029095749701204883,0.05280867195425625
245,0.02863988101317496,0.05280867195425625
247,0.04634818942426364,0.05280867195425625
249,0.07455646713534475,0.05280867195425625
251,0.1341636309350315,0.05280867195425625
253,0.16912533997101653,0.05280867195425625
255,0.17254883412367938,0.05280867195425625
257,0.12593493559201108,0.05280867195425625
259,0.06665536792291464,0.05280867195425625
261,0.03270009467232457,0.05280867195425625
263,0.01624759331982332,0.05280867195425625
265,0.013651581179082677,0.05280867195425625
267,0.01919691882908706,0.05280867195425625
269,0.013424935592253627,0.05280867195425625
271,0.01424752433477423,0.05280867195425625
273,0.021329524214853908,0.05280867195425625
275,0.018756681815086152,0.05280867195425625
277,0.016145301686762686,0.05280867195425625
279,0.017553887506835317,0.05280867195425625
281,0.017182476403496204,0.05280867195425625
283,0.02258988109397223,0.05280867195425625
285,0.024308778745801486,0.05280867195425625
287,0.025337497448538738,0.05280867195425625
289,0.021870645629360058,0.05280867195425625
291,0.016898002431972595,0.05280867195425625
293,0.012069550545850901,0.05280867195425625
295,0.01434436459960577,0.05280867195425625
297,0.013442721650584025,0.05280867195425625
299,0.019572145409268906,0.05280867195425625
301,0.022932449029537665,0.05280867195425625
303,0.024593389467280166,0.05280867195425625
305,0.023137243269961475,0.05280867195425625
307,0.016840142478511136,0.05280867195425625
309,0.018885697191590084,0.05280867195425625
311,0.020660962185529576,0.05280867195425625
313,0.06383937233143058,0.05280867195425625
315,0.17504816384081637,0.05280867195425625
317,0.33640714971839514,0.05280867195425625
319,0.48453877039013127,0.05280867195425625
321,0.5071499986097521,0.05280867195425625
323,0.3808448573182948,0.05280867195425625
325,0.20927196923433247,0.05280867195425625
327,0.07909401599330251,0.05280867195425625
329,0.0198405858368243,0.05280867195425625
331,0.02201824300028615,0.05280867195425625
333,0.13941130045589523,0.05280867195425625
335,0.4112953788184386,0.05280867195425625
337,0.750585274058131,0.05280867195425625
339,0.9867614722617641,0.05280867195425625
341,0.9291866638838115,0.05280867195425625
343,0.631639922408723,0.05280867195425625
345,0.2984383294247275,0.05280867195425625
347,0.08031215676036765,0.05280867195425625
349,0.01377955687979464,0.05280867195425625
351,0.01636960608524317,0.05280867195425625
353,0.024916788692357212,0.05280867195425625
355,0.0290388439348329,0.05280867195425625
357,0.028026245379461828,0.05280867195425625
359,0.021068981459693728,0.05280867195425625
361,0.010674391264194385,0.05280867195425625
363,0.008673150315016835,0.05280867195425625
365,0.007833330732949784,0.05280867195425625
367,0.007476561471171567,0.05280867195425625
369,0.009242105463622276,0.05280867195425625
371,0.01403539148393259,0.05280867195425625
373,0.012854240557863493,0.05280867195425625
375,0.022633854939893113,0.05280867195425625
377,0.022034109903357687,0.05280867195425625
379,0.025962880234234053,0.05280867195425625
381,0.05313552381889382,0.05280867195425625
383,0.10427432528380404,0.05280867195425625
385,0.15522442473790768,0.05280867195425625
387,0.18937810846345632,0.05280867195425625
389,0.16976145353928376,0.05280867195425625
391,0.1263892290436528,0.05280867195425625
393,0.07414691717570882,0.05280867195425625
395,0.040442835325385146,0.05280867195425625
397,0.02678406124004399,0.05280867195425625
399,0.025040513674859446,0.05280867195425625
401,0.02699452340138083,0.05280867195425625
403,0.020838793161650125,0.05280867195425625
405,0.02023916659444176,0.05280867195425625
407,0.014906067860407662,0.05280867195425625
409,0.014026621993676347,0.05280867195425625
411,0.01714516238347363,0.05280867195425625
413,0.017187429149392423,0.05280867195425625
415,0.02036189115521354,0.05280867195425625
417,0.019825936504106082,0.05280867195425625
419,0.023404659707272204,0.05280867195425625
421,0.027609729471092716,0.05280867195425625
423,0.035942628007083366,0.05280867195425625
425,0.039396193272700795,0.05280867195425625
427,0.038064346169581986,0.05280867195425625
429,0.02511313835195629,0.05280867195425625
431,0.02334610388760205,0.05280867195425625
433,0.014575981063172745,0.05280867195425625
435,0.01425724509380812,0.05280867195425625
437,0.012291326187155274,0.05280867195425625
439,0.014744251479447686,0.05280867195425625
441,0.017034428972332774,0.05280867195425625
443,0.02620616603678255,0.05280867195425625
445,0.03016467198346737,0.05280867195425625
447,0.028366340342313497,0.05280867195425625
449,0.025367494658462865,0.05280867195425625
451,0.02656290116399047,0.05280867195425625
453,0.01868125564377674,0.05280867195425625
455,0.0301044151722162,0.05280867195425625
457,0.024943287112023618,0.05280867195425625
459,0.020902368567784678,0.05280867195425625
461,0.01953059693960502,0.05280867195425625
463,0.015569741313353492,0.05280867195425625
465,0.01394777553744593,0.05280867195425625
467,0.015318758757125935,0.05280867195425625
469,0.020235197157098494,0.05280867195425625
471,0.026851134611030246,0.05280867195425625
473,0.02306408605881084,0.05280867195425625
475,0.022322194369397714,0.05280867195425625
477,0.01952791268265715,0.05280867195425625
479,0.01898403601518917,0.05280867195425625
481,0.014706022736398705,0.05280867195425625
483,0.015248886741761223,0.05280867195425625
485,0.015910777856969528,0.05280867195425625
487,0.017757646879977513,0.05280867195425625
489,0.016008969374296057,0.05280867195425625
491,0.01643523257627165,0.05280867195425625
493,0.020231185470132158,0.05280867195425625
495,0.019316190437893278,0.05280867195425625
497,0.019801325275869672,0.05280867195425625
499,0.014162335691602582,0.05280867195425625
501,0.01112770254651837,0.05280867195425625
503,0.015753390653260917,0.05280867195425625
505,0.016315249193108727,0.05280867195425625
507,0.02288789892968353,0.05280867195425625
509,0.027675976336832036,0.05280867195425625
511,0.0266240909906267,0.05280867195425625
513,0.023595092214292863,0.05280867195425625
515,0.020779076848672556,0.05280867195425625
517,0.017050203595869402,0.05280867195425625
519,0.017338489624320608,0.05280867195425625
521,0.01282397914930397,0.05280867195425625
523,0.00893110298808771,0.05280867195425625
525,0.011487036757949874,0.05280867195425625
527,0.019301905800427278,0.05280867195425625
529,0.022590688293946573,0.05280867195425625
531,0.021925859092817693,0.05280867195425625
533,0.02118006234620624,0.05280867195425625
535,0.020755830771900786,0.05280867195425625
537,0.013451403364365079,0.05280867195425625
539,0.01783442298545445,0.05280867195425625
541,0.03608814052228696,0.05280867195425625
543,0.07387598562585881,0.05280867195425625
545,0.16436048943432902,0.05280867195425625
547,0.27081560231465296,0.05280867195425625
549,0.32982951253538995,0.05280867195425625
551,0.2959352608501574,0.05280867195425625
553,0.19606824837528153,0.05280867195425625
555,0.0911967078634584,0.05280867195425625
557,0.028733846060520075,0.05280867195425625
559,0.011471501885335736,0.05280867195425625
561,0.019515010500523088,0.05280867195425625
563,0.02127230456592403,0.05280867195425625
565,0.021240265061584936,0.05280867195425625
567,0.02497815192876442,0.05280867195425625
569,0.019996609187556396,0.05280867195425625
571,0.019346775042504417,0.05280867195425625
573,0.012874702109908289,0.05280867195425625
575,0.014290941649116573,0.05280867195425625
577,0.01074356718113464,0.05280867195425625
579,0.010353438232013066,0.05280867195425625
581,0.017818703439244007,0.05280867195425625
583,0.021297691505983467,0.05280867195425625
585,0.018540748314284847,0.05280867195425625
587,0.019959012126179308,0.05280867195425625
589,0.01790614372310957,0.05280867195425625
591,0.01389836975727107,0.05280867195425625
593,0.013448842705422128,0.05280867195425625
595,0.025432796297986657,0.05280867195425625
597,0.0251941966681018,0.05280867195425625
599,0.031025411189319507,0.05280867195425625
601,0.034499494100747305,0.05280867195425625
603,0.03998190874182332,0.05280867195425625
605,0.036594846202981215,0.05280867195425625
607,0.023913261160698886,0.05280867195425625
609,0.01875505462511832,0.05280867195425625
611,0.01656061831286566,0.05280867195425625
613,0.02196674564155318,0.05280867195425625
615,0.021340358892196914,0.05280867195425625
617,0.01603376967831046,0.05280867195425625
619,0.017356570322277234,0.05280867195425625
621,0.014227898003144631,0.05280867195425625
623,0.017101818206257308,0.05280867195425625
625,0.01957581834342156,0.05280867195425625
627,0.01955482049333312,0.05280867195425625
629,0.02482621534150984,0.05280867195425625
631,0.03179030452754502,0.05280867195425625
633,0.030197631464198932,0.05280867195425625
635,0.024674324893303467,0.05280867195425625
637,0.03072733724632248,0.05280867195425625
639,0.02939170499685126,0.05280867195425625
641,0.02943828887588049,0.05280867195425625
643,0.025516285851807093,0.05280867195425625
645,0.023907252022900994,0.05280867195425625
647,0.017117115997526463,0.05280867195425625
649,0.016121815912525466,0.05280867195425625
651,0.021031434773733728,0.05280867195425625
653,0.023788608892336117,0.05280867195425625
655,0.027394200385605073,0.05280867195425625
657,0.019975155303644097,0.05280867195425625
659,0.02955276579546003,0.05280867195425625
661,0.0342347897951986,0.05280867195425625
663,0.031214509376322287,0.05280867195425625
665,0.025952491187625392,0.05280867195425625
667,0.020880399891599916,0.05280867195425625
669,0.01819387902683336,0.05280867195425625
671,0.023605545215148863,0.05280867195425625
673,0.019942277953769343,0.05280867195425625
675,0.02157207802161525,0.05280867195425625
677,0.021434011787836455,0.05280867195425625
679,0.018525657412187407,0.05280867195425625
681,0.020970591807682404,0.05280867195425625
683,0.022938099856774242,0.05280867195425625
685,0.026565276890139385,0.05280867195425625
687,0.02699035958463901,0.05280867195425625
689,0.018593580716144274,0.05280867195425625
691,0.01584297976477341,0.05280867195425625
693,0.014948501899271811,0.05280867195425625
695,0.015319605949339832,0.05280867195425625
697,0.01163968926408912,0.05280867195425625

